Direct Estimation of Appearance Models for Segmentation

Image segmentation algorithms often depend on appearance models that characterize the distribution of pixel values in different image regions. We describe a new approach for estimating appearance models directly from an image, without explicit consideration of the pixels that make up each region. Our approach is based on novel algebraic expressions that relate local image statistics to the appearance of spatially coherent regions. We describe two algorithms that can use the aforementioned algebraic expressions to estimate appearance models directly from an image. The first algorithm solves a system of linear and quadratic equations using a least squares formulation. The second algorithm is a spectral method based on an eigenvector computation. We present experimental results that demonstrate the proposed methods work well in practice and lead to effective image segmentation algorithms.

==> data/alt_evolution/thetas_6-7.dat <==
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5.0000	0.0000	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
6.0000	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0001	0.0001	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000
7.0000	0.0001	0.0001	0.0001	0.0001	0.0002	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.0000	0.0001	0.0000
8.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9.0000	0.0001	0.0001	0.0001	0.0001	0.0004	0.0001	0.0003	0.0001	0.0003	0.0001	0.0002	0.0001	0.0002	0.0001	0.0001	0.0001	0.0001	0.0001	0.0002	0.0000	0.0002	0.0000	0.0002	0.0000
10.0000	0.0003	0.0001	0.0003	0.0001	0.0004	0.0002	0.0003	0.0002	0.0002	0.0002	0.0002	0.0002	0.0002	0.0002	0.0001	0.0002	0.0002	0.0002	0.0003	0.0001	0.0004	0.0000	0.0004	0.0000
11.0000	0.0001	0.0001	0.0002	0.0001	0.0005	0.0001	0.0003	0.0001	0.0003	0.0001	0.0003	0.0001	0.0002	0.0001	0.0002	0.0001	0.0002	0.0001	0.0002	0.0001	0.0002	0.0000	0.0002	0.0000
12.0000	0.0001	0.0003	0.0003	0.0001	0.0007	0.0001	0.0005	0.0001	0.0006	0.0001	0.0006	0.0001	0.0004	0.0001	0.0003	0.0001	0.0003	0.0001	0.0003	0.0001	0.0004	0.0000	0.0004	0.0000
13.0000	0.0002	0.0004	0.0004	0.0001	0.0008	0.0002	0.0006	0.0002	0.0006	0.0002	0.0006	0.0002	0.0006	0.0001	0.0005	0.0002	0.0004	0.0002	0.0005	0.0001	0.0005	0.0000	0.0005	0.0000
14.0000	0.0004	0.0007	0.0008	0.0003	0.0016	0.0004	0.0012	0.0004	0.0011	0.0004	0.0011	0.0004	0.0011	0.0003	0.0009	0.0003	0.0010	0.0002	0.0010	0.0001	0.0011	0.0000	0.0011	0.0000
15.0000	0.0003	0.0004	0.0005	0.0003	0.0007	0.0003	0.0005	0.0003	0.0006	0.0003	0.0006	0.0003	0.0006	0.0003	0.0005	0.0003	0.0005	0.0003	0.0006	0.0001	0.0007	0.0000	0.0007	0.0000
16.0000	0.0004	0.0004	0.0006	0.0002	0.0008	0.0003	0.0008	0.0003	0.0008	0.0003	0.0007	0.0003	0.0006	0.0003	0.0005	0.0003	0.0005	0.0003	0.0007	0.0001	0.0008	0.0000	0.0008	0.0000
17.0000	0.0003	0.0005	0.0005	0.0003	0.0011	0.0003	0.0008	0.0003	0.0010	0.0003	0.0009	0.0002	0.0008	0.0002	0.0007	0.0002	0.0006	0.0002	0.0007	0.0001	0.0007	0.0000	0.0007	0.0000
18.0000	0.0004	0.0004	0.0006	0.0002	0.0007	0.0003	0.0006	0.0003	0.0007	0.0003	0.0006	0.0003	0.0005	0.0003	0.0004	0.0004	0.0004	0.0003	0.0007	0.0001	0.0007	0.0000	0.0007	0.0000
19.0000	0.0003	0.0004	0.0006	0.0001	0.0008	0.0003	0.0007	0.0003	0.0007	0.0003	0.0007	0.0003	0.0006	0.0003	0.0005	0.0003	0.0005	0.0003	0.0007	0.0001	0.0007	0.0000	0.0007	0.0000
20.0000	0.0004	0.0004	0.0006	0.0002	0.0005	0.0004	0.0005	0.0004	0.0005	0.0004	0.0006	0.0004	0.0004	0.0004	0.0004	0.0004	0.0005	0.0003	0.0007	0.0001	0.0008	0.0000	0.0008	0.0000
21.0000	0.0003	0.0003	0.0005	0.0001	0.0008	0.0002	0.0005	0.0002	0.0005	0.0002	0.0006	0.0002	0.0005	0.0002	0.0004	0.0002	0.0004	0.0002	0.0005	0.0001	0.0005	0.0000	0.0005	0.0000
22.0000	0.0004	0.0003	0.0006	0.0002	0.0006	0.0004	0.0004	0.0004	0.0003	0.0004	0.0003	0.0004	0.0004	0.0004	0.0004	0.0004	0.0004	0.0004	0.0007	0.0001	0.0008	0.0000	0.0008	0.0000
23.0000	0.0005	0.0004	0.0007	0.0002	0.0003	0.0004	0.0002	0.0005	0.0002	0.0005	0.0003	0.0005	0.0004	0.0004	0.0004	0.0004	0.0005	0.0004	0.0007	0.0002	0.0008	0.0000	0.0008	0.0000
24.0000	0.0004	0.0003	0.0006	0.0002	0.0006	0.0003	0.0005	0.0004	0.0005	0.0003	0.0006	0.0003	0.0005	0.0003	0.0004	0.0003	0.0004	0.0003	0.0005	0.0002	0.0007	0.0000	0.0007	0.0000
25.0000	0.0005	0.0003	0.0006	0.0002	0.0005	0.0004	0.0003	0.0004	0.0003	0.0004	0.0002	0.0004	0.0003	0.0004	0.0003	0.0004	0.0004	0.0004	0.0006	0.0001	0.0007	0.0000	0.0007	0.0000
26.0000	0.0003	0.0004	0.0006	0.0001	0.0011	0.0003	0.0007	0.0003	0.0007	0.0003	0.0006	0.0003	0.0005	0.0003	0.0005	0.0003	0.0005	0.0003	0.0007	0.0001	0.0007	0.0000	0.0007	0.0000
27.0000	0.0003	0.0004	0.0007	0.0000	0.0006	0.0003	0.0006	0.0003	0.0006	0.0003	0.0006	0.0003	0.0005	0.0003	0.0005	0.0003	0.0004	0.0003	0.0006	0.0001	0.0007	0.0000	0.0007	0.0000
28.0000	0.0003	0.0003	0.0004	0.0002	0.0005	0.0002	0.0005	0.0002	0.0005	0.0002	0.0005	0.0002	0.0004	0.0002	0.0003	0.0002	0.0003	0.0002	0.0005	0.0001	0.0005	0.0000	0.0005	0.0000
29.0000	0.0003	0.0005	0.0006	0.0001	0.0011	0.0003	0.0009	0.0003	0.0008	0.0003	0.0007	0.0003	0.0006	0.0003	0.0005	0.0003	0.0005	0.0003	0.0007	0.0001	0.0007	0.0000	0.0007	0.0000
30.0000	0.0004	0.0006	0.0007	0.0003	0.0010	0.0005	0.0009	0.0004	0.0008	0.0004	0.0007	0.0005	0.0007	0.0004	0.0007	0.0004	0.0007	0.0003	0.0009	0.0002	0.0010	0.0000	0.0010	0.0000
31.0000	0.0004	0.0006	0.0007	0.0003	0.0006	0.0005	0.0009	0.0004	0.0007	0.0005	0.0007	0.0005	0.0009	0.0004	0.0008	0.0004	0.0007	0.0004	0.0010	0.0001	0.0010	0.0000	0.0010	0.0000
32.0000	0.0003	0.0005	0.0006	0.0003	0.0006	0.0004	0.0005	0.0004	0.0006	0.0004	0.0006	0.0004	0.0006	0.0003	0.0005	0.0004	0.0006	0.0003	0.0007	0.0002	0.0008	0.0000	0.0008	0.0000
33.0000	0.0004	0.0006	0.0007	0.0003	0.0008	0.0005	0.0010	0.0004	0.0010	0.0004	0.0009	0.0004	0.0008	0.0004	0.0008	0.0003	0.0008	0.0003	0.0009	0.0001	0.0010	0.0000	0.0010	0.0000
34.0000	0.0003	0.0004	0.0005	0.0003	0.0004	0.0004	0.0004	0.0004	0.0006	0.0003	0.0005	0.0003	0.0005	0.0003	0.0005	0.0003	0.0006	0.0002	0.0007	0.0001	0.0007	0.0000	0.0007	0.0000
35.0000	0.0004	0.0009	0.0012	0.0002	0.0030	0.0004	0.0024	0.0004	0.0022	0.0004	0.0019	0.0004	0.0015	0.0004	0.0012	0.0004	0.0012	0.0003	0.0013	0.0001	0.0013	0.0000	0.0013	0.0000
36.0000	0.0004	0.0016	0.0017	0.0003	0.0060	0.0005	0.0043	0.0004	0.0036	0.0004	0.0030	0.0005	0.0024	0.0005	0.0020	0.0005	0.0019	0.0003	0.0019	0.0001	0.0019	0.0000	0.0019	0.0000
37.0000	0.0004	0.0022	0.0023	0.0003	0.0094	0.0004	0.0066	0.0004	0.0056	0.0004	0.0047	0.0004	0.0037	0.0004	0.0030	0.0003	0.0027	0.0003	0.0025	0.0001	0.0025	0.0000	0.0025	0.0000
38.0000	0.0004	0.0027	0.0029	0.0003	0.0116	0.0005	0.0082	0.0004	0.0071	0.0004	0.0059	0.0004	0.0046	0.0004	0.0036	0.0004	0.0032	0.0004	0.0032	0.0001	0.0030	0.0000	0.0030	0.0000
39.0000	0.0003	0.0039	0.0039	0.0003	0.0185	0.0003	0.0128	0.0003	0.0107	0.0003	0.0088	0.0003	0.0068	0.0003	0.0054	0.0003	0.0048	0.0002	0.0042	0.0001	0.0040	0.0000	0.0040	0.0000
40.0000	0.0002	0.0066	0.0062	0.0007	0.0310	0.0004	0.0216	0.0004	0.0183	0.0003	0.0153	0.0003	0.0118	0.0002	0.0092	0.0002	0.0080	0.0001	0.0070	0.0000	0.0066	0.0000	0.0066	0.0000
41.0000	0.0003	0.0084	0.0076	0.0011	0.0398	0.0005	0.0278	0.0004	0.0233	0.0004	0.0193	0.0003	0.0149	0.0003	0.0116	0.0003	0.0102	0.0002	0.0089	0.0000	0.0083	0.0000	0.0083	0.0000
42.0000	0.0003	0.0095	0.0083	0.0016	0.0444	0.0006	0.0320	0.0003	0.0268	0.0003	0.0221	0.0003	0.0170	0.0003	0.0131	0.0003	0.0115	0.0002	0.0101	0.0000	0.0094	0.0000	0.0094	0.0000
43.0000	0.0003	0.0105	0.0084	0.0024	0.0480	0.0007	0.0348	0.0004	0.0292	0.0004	0.0243	0.0004	0.0186	0.0004	0.0144	0.0003	0.0126	0.0002	0.0111	0.0001	0.0104	0.0000	0.0103	0.0000
44.0000	0.0004	0.0117	0.0086	0.0034	0.0508	0.0011	0.0388	0.0005	0.0325	0.0005	0.0269	0.0005	0.0209	0.0004	0.0161	0.0004	0.0141	0.0003	0.0124	0.0001	0.0116	0.0000	0.0116	0.0000
45.0000	0.0004	0.0121	0.0083	0.0042	0.0487	0.0016	0.0403	0.0005	0.0340	0.0005	0.0281	0.0004	0.0216	0.0004	0.0168	0.0004	0.0147	0.0003	0.0129	0.0001	0.0121	0.0000	0.0120	0.0000
46.0000	0.0004	0.0126	0.0079	0.0051	0.0460	0.0022	0.0416	0.0006	0.0353	0.0005	0.0294	0.0004	0.0226	0.0004	0.0175	0.0004	0.0152	0.0003	0.0133	0.0001	0.0125	0.0000	0.0125	0.0000
47.0000	0.0003	0.0148	0.0085	0.0065	0.0471	0.0032	0.0475	0.0008	0.0408	0.0006	0.0341	0.0005	0.0263	0.0004	0.0205	0.0003	0.0179	0.0003	0.0156	0.0000	0.0146	0.0000	0.0145	0.0000
48.0000	0.0002	0.0162	0.0087	0.0077	0.0434	0.0044	0.0509	0.0010	0.0447	0.0006	0.0377	0.0004	0.0289	0.0004	0.0226	0.0002	0.0196	0.0002	0.0170	0.0000	0.0158	0.0000	0.0158	0.0000
49.0000	0.0004	0.0185	0.0096	0.0092	0.0433	0.0057	0.0563	0.0016	0.0494	0.0011	0.0419	0.0008	0.0328	0.0006	0.0257	0.0004	0.0223	0.0003	0.0195	0.0001	0.0182	0.0000	0.0182	0.0000
50.0000	0.0003	0.0215	0.0104	0.0112	0.0349	0.0082	0.0580	0.0029	0.0541	0.0019	0.0476	0.0011	0.0381	0.0005	0.0299	0.0002	0.0260	0.0002	0.0225	0.0000	0.0209	0.0000	0.0209	0.0000
51.0000	0.0003	0.0268	0.0122	0.0146	0.0369	0.0109	0.0606	0.0055	0.0602	0.0038	0.0552	0.0024	0.0462	0.0011	0.0371	0.0003	0.0323	0.0002	0.0279	0.0001	0.0260	0.0000	0.0260	0.0000
52.0000	0.0003	0.0323	0.0152	0.0171	0.0338	0.0143	0.0579	0.0092	0.0629	0.0065	0.0614	0.0043	0.0539	0.0020	0.0447	0.0004	0.0389	0.0002	0.0336	0.0001	0.0314	0.0000	0.0313	0.0000
53.0000	0.0004	0.0335	0.0148	0.0188	0.0267	0.0157	0.0463	0.0119	0.0527	0.0094	0.0552	0.0067	0.0537	0.0029	0.0457	0.0008	0.0403	0.0003	0.0349	0.0001	0.0326	0.0000	0.0325	0.0000
54.0000	0.0006	0.0367	0.0155	0.0215	0.0188	0.0185	0.0358	0.0156	0.0468	0.0127	0.0532	0.0094	0.0557	0.0045	0.0501	0.0010	0.0442	0.0005	0.0385	0.0000	0.0359	0.0000	0.0358	0.0000
55.0000	0.0005	0.0378	0.0150	0.0230	0.0151	0.0195	0.0273	0.0177	0.0381	0.0151	0.0446	0.0123	0.0524	0.0065	0.0506	0.0015	0.0452	0.0007	0.0395	0.0001	0.0369	0.0000	0.0368	0.0000
56.0000	0.0005	0.0391	0.0165	0.0228	0.0139	0.0203	0.0217	0.0193	0.0319	0.0171	0.0404	0.0142	0.0512	0.0078	0.0512	0.0022	0.0465	0.0008	0.0409	0.0001	0.0381	0.0000	0.0380	0.0000
57.0000	0.0007	0.0404	0.0164	0.0244	0.0150	0.0211	0.0163	0.0212	0.0212	0.0203	0.0312	0.0176	0.0473	0.0103	0.0511	0.0035	0.0477	0.0013	0.0425	0.0001	0.0396	0.0000	0.0395	0.0000
58.0000	0.0005	0.0399	0.0165	0.0236	0.0114	0.0211	0.0118	0.0215	0.0161	0.0209	0.0215	0.0197	0.0399	0.0127	0.0468	0.0053	0.0462	0.0018	0.0418	0.0000	0.0389	0.0000	0.0389	0.0000
59.0000	0.0008	0.0412	0.0166	0.0249	0.0103	0.0220	0.0085	0.0229	0.0104	0.0230	0.0164	0.0220	0.0314	0.0168	0.0437	0.0082	0.0461	0.0031	0.0432	0.0001	0.0403	0.0000	0.0403	0.0000
60.0000	0.0008	0.0374	0.0155	0.0223	0.0097	0.0200	0.0058	0.0212	0.0076	0.0214	0.0117	0.0209	0.0213	0.0181	0.0338	0.0108	0.0396	0.0045	0.0393	0.0002	0.0367	0.0000	0.0367	0.0000
61.0000	0.0007	0.0331	0.0147	0.0189	0.0088	0.0177	0.0048	0.0188	0.0056	0.0191	0.0090	0.0189	0.0160	0.0171	0.0247	0.0124	0.0315	0.0065	0.0343	0.0006	0.0325	0.0000	0.0325	0.0000
62.0000	0.0008	0.0298	0.0142	0.0162	0.0086	0.0159	0.0034	0.0172	0.0042	0.0175	0.0065	0.0175	0.0129	0.0161	0.0202	0.0125	0.0266	0.0072	0.0306	0.0009	0.0294	0.0001	0.0293	0.0001
63.0000	0.0011	0.0274	0.0137	0.0146	0.0062	0.0150	0.0025	0.0161	0.0031	0.0164	0.0059	0.0163	0.0110	0.0153	0.0171	0.0125	0.0227	0.0081	0.0278	0.0015	0.0272	0.0002	0.0271	0.0002
64.0000	0.0012	0.0250	0.0130	0.0130	0.0066	0.0137	0.0036	0.0146	0.0042	0.0149	0.0061	0.0149	0.0092	0.0145	0.0137	0.0126	0.0193	0.0086	0.0252	0.0017	0.0249	0.0003	0.0249	0.0003
65.0000	0.0011	0.0219	0.0118	0.0111	0.0045	0.0122	0.0027	0.0130	0.0030	0.0132	0.0049	0.0132	0.0070	0.0132	0.0119	0.0112	0.0164	0.0080	0.0212	0.0025	0.0219	0.0003	0.0219	0.0002
66.0000	0.0013	0.0195	0.0116	0.0091	0.0050	0.0109	0.0023	0.0116	0.0023	0.0120	0.0036	0.0121	0.0055	0.0121	0.0096	0.0107	0.0132	0.0083	0.0184	0.0028	0.0194	0.0006	0.0194	0.0005
67.0000	0.0014	0.0172	0.0102	0.0084	0.0041	0.0098	0.0027	0.0104	0.0032	0.0105	0.0034	0.0108	0.0048	0.0110	0.0070	0.0105	0.0099	0.0088	0.0151	0.0039	0.0171	0.0009	0.0172	0.0008
68.0000	0.0018	0.0150	0.0099	0.0068	0.0041	0.0088	0.0021	0.0094	0.0022	0.0096	0.0028	0.0098	0.0036	0.0102	0.0060	0.0097	0.0085	0.0083	0.0128	0.0043	0.0152	0.0011	0.0152	0.0010
69.0000	0.0021	0.0123	0.0093	0.0051	0.0029	0.0077	0.0018	0.0081	0.0018	0.0083	0.0022	0.0085	0.0028	0.0088	0.0044	0.0088	0.0058	0.0082	0.0087	0.0058	0.0127	0.0013	0.0127	0.0013
70.0000	0.0025	0.0105	0.0083	0.0047	0.0038	0.0068	0.0016	0.0073	0.0020	0.0074	0.0023	0.0076	0.0026	0.0079	0.0034	0.0082	0.0051	0.0074	0.0076	0.0054	0.0109	0.0018	0.0109	0.0018
71.0000	0.0031	0.0089	0.0067	0.0053	0.0035	0.0063	0.0022	0.0066	0.0024	0.0067	0.0029	0.0068	0.0027	0.0072	0.0035	0.0074	0.0040	0.0074	0.0057	0.0062	0.0091	0.0027	0.0091	0.0027
72.0000	0.0041	0.0084	0.0070	0.0055	0.0034	0.0065	0.0019	0.0070	0.0019	0.0071	0.0021	0.0073	0.0022	0.0077	0.0027	0.0082	0.0035	0.0081	0.0049	0.0075	0.0087	0.0036	0.0087	0.0036
73.0000	0.0047	0.0079	0.0064	0.0062	0.0034	0.0066	0.0021	0.0070	0.0023	0.0071	0.0026	0.0072	0.0023	0.0078	0.0027	0.0083	0.0031	0.0085	0.0039	0.0085	0.0079	0.0045	0.0080	0.0044
74.0000	0.0060	0.0064	0.0056	0.0067	0.0021	0.0066	0.0017	0.0069	0.0020	0.0071	0.0025	0.0072	0.0024	0.0076	0.0029	0.0080	0.0032	0.0083	0.0038	0.0084	0.0069	0.0054	0.0069	0.0054
75.0000	0.0056	0.0039	0.0031	0.0064	0.0024	0.0050	0.0019	0.0052	0.0019	0.0053	0.0022	0.0054	0.0021	0.0057	0.0024	0.0060	0.0027	0.0062	0.0032	0.0062	0.0042	0.0054	0.0042	0.0054
76.0000	0.0057	0.0032	0.0029	0.0060	0.0025	0.0047	0.0021	0.0048	0.0020	0.0050	0.0024	0.0050	0.0022	0.0053	0.0027	0.0054	0.0028	0.0056	0.0036	0.0053	0.0038	0.0051	0.0038	0.0051
77.0000	0.0053	0.0034	0.0027	0.0059	0.0024	0.0045	0.0020	0.0047	0.0020	0.0048	0.0026	0.0048	0.0025	0.0050	0.0029	0.0051	0.0030	0.0052	0.0034	0.0052	0.0037	0.0050	0.0037	0.0050
78.0000	0.0048	0.0029	0.0030	0.0047	0.0021	0.0040	0.0014	0.0043	0.0018	0.0043	0.0021	0.0043	0.0021	0.0045	0.0027	0.0045	0.0027	0.0046	0.0031	0.0045	0.0035	0.0042	0.0035	0.0042
79.0000	0.0041	0.0028	0.0026	0.0043	0.0027	0.0035	0.0023	0.0036	0.0023	0.0037	0.0025	0.0037	0.0023	0.0039	0.0023	0.0041	0.0022	0.0043	0.0027	0.0041	0.0030	0.0039	0.0031	0.0038
80.0000	0.0046	0.0026	0.0027	0.0045	0.0017	0.0038	0.0015	0.0040	0.0018	0.0040	0.0019	0.0041	0.0017	0.0043	0.0021	0.0045	0.0022	0.0046	0.0027	0.0044	0.0029	0.0043	0.0029	0.0043
81.0000	0.0047	0.0026	0.0028	0.0045	0.0018	0.0039	0.0017	0.0040	0.0019	0.0040	0.0025	0.0040	0.0024	0.0042	0.0025	0.0043	0.0024	0.0046	0.0026	0.0046	0.0028	0.0046	0.0028	0.0046
82.0000	0.0048	0.0023	0.0029	0.0042	0.0021	0.0037	0.0016	0.0039	0.0018	0.0039	0.0020	0.0040	0.0018	0.0042	0.0020	0.0044	0.0021	0.0046	0.0024	0.0046	0.0026	0.0046	0.0026	0.0046
83.0000	0.0059	0.0023	0.0038	0.0044	0.0020	0.0043	0.0020	0.0045	0.0024	0.0045	0.0023	0.0046	0.0019	0.0049	0.0020	0.0053	0.0020	0.0056	0.0024	0.0057	0.0027	0.0056	0.0027	0.0056
84.0000	0.0071	0.0020	0.0041	0.0050	0.0019	0.0049	0.0017	0.0050	0.0016	0.0052	0.0017	0.0053	0.0016	0.0057	0.0018	0.0061	0.0019	0.0064	0.0022	0.0067	0.0023	0.0069	0.0023	0.0069
85.0000	0.0067	0.0023	0.0041	0.0049	0.0018	0.0048	0.0015	0.0050	0.0017	0.0051	0.0018	0.0052	0.0018	0.0055	0.0022	0.0058	0.0023	0.0060	0.0025	0.0064	0.0026	0.0066	0.0026	0.0066
86.0000	0.0080	0.0021	0.0050	0.0051	0.0014	0.0055	0.0014	0.0057	0.0014	0.0058	0.0015	0.0060	0.0014	0.0065	0.0018	0.0069	0.0018	0.0073	0.0021	0.0078	0.0023	0.0080	0.0023	0.0080
87.0000	0.0080	0.0015	0.0051	0.0044	0.0014	0.0051	0.0012	0.0054	0.0012	0.0055	0.0012	0.0057	0.0010	0.0062	0.0011	0.0068	0.0011	0.0073	0.0015	0.0078	0.0017	0.0081	0.0017	0.0081
88.0000	0.0077	0.0024	0.0051	0.0050	0.0022	0.0054	0.0018	0.0056	0.0020	0.0057	0.0021	0.0059	0.0019	0.0063	0.0021	0.0068	0.0021	0.0072	0.0024	0.0076	0.0025	0.0078	0.0025	0.0078
89.0000	0.0078	0.0023	0.0055	0.0047	0.0023	0.0054	0.0018	0.0056	0.0019	0.0057	0.0022	0.0058	0.0018	0.0063	0.0021	0.0067	0.0021	0.0071	0.0023	0.0077	0.0024	0.0079	0.0024	0.0079
90.0000	0.0077	0.0017	0.0049	0.0046	0.0012	0.0051	0.0009	0.0054	0.0011	0.0055	0.0012	0.0057	0.0012	0.0061	0.0014	0.0065	0.0014	0.0070	0.0018	0.0074	0.0019	0.0077	0.0019	0.0077
91.0000	0.0077	0.0022	0.0056	0.0043	0.0012	0.0054	0.0014	0.0056	0.0014	0.0057	0.0014	0.0059	0.0012	0.0064	0.0015	0.0069	0.0016	0.0073	0.0019	0.0078	0.0023	0.0078	0.0023	0.0078
92.0000	0.0072	0.0019	0.0052	0.0040	0.0012	0.0049	0.0012	0.0052	0.0015	0.0052	0.0016	0.0054	0.0014	0.0058	0.0014	0.0063	0.0016	0.0067	0.0018	0.0071	0.0020	0.0073	0.0020	0.0073
93.0000	0.0074	0.0017	0.0048	0.0044	0.0017	0.0049	0.0014	0.0051	0.0014	0.0053	0.0015	0.0054	0.0014	0.0058	0.0016	0.0063	0.0016	0.0067	0.0018	0.0072	0.0018	0.0076	0.0018	0.0076
94.0000	0.0073	0.0017	0.0053	0.0038	0.0011	0.0049	0.0010	0.0051	0.0011	0.0052	0.0012	0.0054	0.0013	0.0057	0.0017	0.0061	0.0017	0.0065	0.0017	0.0071	0.0019	0.0074	0.0019	0.0074
95.0000	0.0070	0.0022	0.0056	0.0037	0.0025	0.0048	0.0014	0.0051	0.0018	0.0052	0.0019	0.0053	0.0018	0.0057	0.0018	0.0061	0.0020	0.0064	0.0022	0.0068	0.0024	0.0070	0.0024	0.0070
96.0000	0.0070	0.0014	0.0054	0.0031	0.0018	0.0045	0.0012	0.0047	0.0013	0.0048	0.0013	0.0050	0.0011	0.0054	0.0012	0.0059	0.0012	0.0064	0.0015	0.0067	0.0016	0.0070	0.0016	0.0070
97.0000	0.0067	0.0018	0.0049	0.0036	0.0019	0.0045	0.0015	0.0047	0.0015	0.0048	0.0014	0.0050	0.0014	0.0054	0.0015	0.0058	0.0017	0.0061	0.0018	0.0065	0.0019	0.0067	0.0019	0.0068
98.0000	0.0063	0.0012	0.0043	0.0034	0.0010	0.0041	0.0009	0.0043	0.0009	0.0044	0.0008	0.0046	0.0007	0.0050	0.0009	0.0054	0.0011	0.0057	0.0013	0.0061	0.0014	0.0064	0.0014	0.0064
99.0000	0.0063	0.0018	0.0046	0.0036	0.0015	0.0044	0.0015	0.0045	0.0014	0.0046	0.0014	0.0048	0.0012	0.0052	0.0015	0.0055	0.0015	0.0059	0.0017	0.0063	0.0018	0.0065	0.0018	0.0065
100.0000	0.0056	0.0014	0.0041	0.0030	0.0016	0.0037	0.0016	0.0038	0.0015	0.0039	0.0018	0.0040	0.0015	0.0043	0.0013	0.0047	0.0013	0.0051	0.0014	0.0055	0.0014	0.0058	0.0015	0.0057
101.0000	0.0064	0.0014	0.0044	0.0034	0.0020	0.0041	0.0017	0.0043	0.0015	0.0044	0.0014	0.0045	0.0013	0.0049	0.0013	0.0053	0.0013	0.0057	0.0015	0.0061	0.0015	0.0064	0.0015	0.0064
102.0000	0.0056	0.0014	0.0040	0.0030	0.0017	0.0037	0.0018	0.0038	0.0016	0.0039	0.0017	0.0040	0.0015	0.0043	0.0014	0.0047	0.0014	0.0050	0.0015	0.0054	0.0015	0.0057	0.0015	0.0057
103.0000	0.0058	0.0015	0.0041	0.0032	0.0011	0.0040	0.0011	0.0041	0.0013	0.0042	0.0012	0.0043	0.0011	0.0046	0.0013	0.0050	0.0013	0.0054	0.0014	0.0058	0.0015	0.0060	0.0015	0.0060
104.0000	0.0055	0.0015	0.0043	0.0027	0.0018	0.0037	0.0014	0.0039	0.0014	0.0039	0.0015	0.0040	0.0013	0.0044	0.0012	0.0048	0.0013	0.0050	0.0014	0.0055	0.0015	0.0056	0.0015	0.0056
105.0000	0.0054	0.0013	0.0039	0.0028	0.0013	0.0036	0.0011	0.0037	0.0011	0.0038	0.0012	0.0039	0.0011	0.0042	0.0012	0.0045	0.0012	0.0048	0.0013	0.0052	0.0013	0.0055	0.0013	0.0055
106.0000	0.0051	0.0015	0.0037	0.0029	0.0023	0.0034	0.0016	0.0036	0.0015	0.0037	0.0013	0.0038	0.0011	0.0041	0.0013	0.0044	0.0013	0.0047	0.0015	0.0049	0.0016	0.0051	0.0016	0.0051
107.0000	0.0050	0.0013	0.0033	0.0030	0.0010	0.0034	0.0009	0.0035	0.0009	0.0036	0.0009	0.0037	0.0010	0.0040	0.0010	0.0043	0.0011	0.0046	0.0012	0.0049	0.0012	0.0052	0.0012	0.0052
108.0000	0.0051	0.0014	0.0038	0.0028	0.0011	0.0035	0.0011	0.0037	0.0013	0.0037	0.0011	0.0039	0.0010	0.0042	0.0012	0.0045	0.0013	0.0047	0.0014	0.0050	0.0015	0.0052	0.0015	0.0052
109.0000	0.0049	0.0012	0.0035	0.0027	0.0014	0.0032	0.0012	0.0034	0.0012	0.0034	0.0012	0.0035	0.0011	0.0038	0.0011	0.0041	0.0011	0.0044	0.0012	0.0048	0.0012	0.0050	0.0012	0.0050
110.0000	0.0043	0.0015	0.0033	0.0025	0.0014	0.0031	0.0012	0.0032	0.0011	0.0033	0.0010	0.0034	0.0010	0.0036	0.0012	0.0038	0.0014	0.0039	0.0015	0.0041	0.0016	0.0042	0.0016	0.0042
111.0000	0.0043	0.0013	0.0030	0.0027	0.0015	0.0029	0.0013	0.0031	0.0012	0.0031	0.0012	0.0032	0.0011	0.0035	0.0010	0.0038	0.0012	0.0039	0.0013	0.0042	0.0014	0.0043	0.0014	0.0043
112.0000	0.0047	0.0010	0.0033	0.0025	0.0010	0.0031	0.0010	0.0032	0.0009	0.0033	0.0008	0.0034	0.0010	0.0036	0.0009	0.0040	0.0011	0.0042	0.0011	0.0045	0.0011	0.0048	0.0011	0.0048
113.0000	0.0043	0.0015	0.0031	0.0027	0.0012	0.0031	0.0012	0.0032	0.0012	0.0032	0.0012	0.0033	0.0010	0.0036	0.0011	0.0039	0.0012	0.0041	0.0013	0.0043	0.0015	0.0044	0.0015	0.0044
114.0000	0.0039	0.0014	0.0028	0.0025	0.0011	0.0029	0.0011	0.0030	0.0011	0.0030	0.0011	0.0031	0.0010	0.0033	0.0012	0.0035	0.0011	0.0038	0.0013	0.0039	0.0014	0.0040	0.0014	0.0040
115.0000	0.0040	0.0013	0.0029	0.0024	0.0012	0.0028	0.0011	0.0029	0.0011	0.0030	0.0010	0.0031	0.0010	0.0032	0.0012	0.0034	0.0013	0.0036	0.0013	0.0039	0.0013	0.0041	0.0013	0.0041
116.0000	0.0039	0.0013	0.0030	0.0022	0.0014	0.0027	0.0015	0.0028	0.0014	0.0029	0.0013	0.0030	0.0013	0.0031	0.0011	0.0035	0.0011	0.0036	0.0013	0.0038	0.0013	0.0040	0.0013	0.0040
117.0000	0.0040	0.0015	0.0028	0.0026	0.0011	0.0029	0.0013	0.0030	0.0013	0.0030	0.0011	0.0032	0.0009	0.0034	0.0011	0.0037	0.0013	0.0038	0.0013	0.0040	0.0015	0.0041	0.0015	0.0041
118.0000	0.0036	0.0013	0.0026	0.0023	0.0011	0.0026	0.0007	0.0027	0.0010	0.0027	0.0010	0.0028	0.0012	0.0029	0.0012	0.0031	0.0013	0.0033	0.0012	0.0036	0.0013	0.0036	0.0013	0.0036
119.0000	0.0035	0.0015	0.0026	0.0025	0.0015	0.0027	0.0015	0.0027	0.0013	0.0028	0.0011	0.0029	0.0012	0.0031	0.0013	0.0032	0.0014	0.0033	0.0016	0.0034	0.0016	0.0036	0.0015	0.0036
120.0000	0.0035	0.0012	0.0024	0.0023	0.0013	0.0025	0.0012	0.0026	0.0012	0.0026	0.0010	0.0027	0.0010	0.0029	0.0012	0.0030	0.0011	0.0032	0.0012	0.0035	0.0013	0.0035	0.0013	0.0035
121.0000	0.0030	0.0011	0.0024	0.0017	0.0007	0.0022	0.0008	0.0023	0.0010	0.0023	0.0010	0.0024	0.0009	0.0025	0.0009	0.0027	0.0010	0.0028	0.0011	0.0030	0.0011	0.0031	0.0011	0.0031
122.0000	0.0033	0.0012	0.0024	0.0021	0.0009	0.0024	0.0009	0.0025	0.0009	0.0026	0.0009	0.0026	0.0009	0.0028	0.0009	0.0030	0.0010	0.0032	0.0011	0.0034	0.0012	0.0034	0.0012	0.0034
123.0000	0.0035	0.0012	0.0026	0.0021	0.0010	0.0025	0.0012	0.0025	0.0013	0.0025	0.0012	0.0026	0.0012	0.0027	0.0011	0.0030	0.0012	0.0031	0.0012	0.0033	0.0012	0.0035	0.0012	0.0035
124.0000	0.0032	0.0016	0.0026	0.0022	0.0010	0.0026	0.0013	0.0026	0.0013	0.0026	0.0012	0.0027	0.0012	0.0028	0.0013	0.0030	0.0013	0.0032	0.0015	0.0033	0.0016	0.0033	0.0016	0.0033
125.0000	0.0030	0.0013	0.0020	0.0023	0.0008	0.0023	0.0010	0.0024	0.0010	0.0024	0.0010	0.0025	0.0009	0.0027	0.0010	0.0028	0.0010	0.0030	0.0012	0.0031	0.0012	0.0032	0.0013	0.0032
126.0000	0.0031	0.0014	0.0022	0.0022	0.0012	0.0023	0.0015	0.0024	0.0014	0.0024	0.0013	0.0025	0.0011	0.0027	0.0011	0.0029	0.0012	0.0030	0.0012	0.0032	0.0013	0.0032	0.0013	0.0032
127.0000	0.0030	0.0013	0.0025	0.0018	0.0010	0.0023	0.0009	0.0024	0.0009	0.0024	0.0011	0.0024	0.0010	0.0026	0.0010	0.0028	0.0012	0.0028	0.0012	0.0030	0.0013	0.0031	0.0013	0.0031
128.0000	0.0028	0.0011	0.0018	0.0020	0.0010	0.0020	0.0008	0.0021	0.0009	0.0021	0.0008	0.0022	0.0007	0.0024	0.0007	0.0026	0.0009	0.0027	0.0010	0.0028	0.0010	0.0028	0.0011	0.0028
129.0000	0.0030	0.0013	0.0020	0.0023	0.0007	0.0023	0.0009	0.0023	0.0008	0.0024	0.0010	0.0024	0.0012	0.0025	0.0012	0.0026	0.0013	0.0027	0.0013	0.0029	0.0012	0.0031	0.0012	0.0031
130.0000	0.0033	0.0014	0.0025	0.0022	0.0015	0.0024	0.0011	0.0026	0.0013	0.0026	0.0014	0.0026	0.0012	0.0028	0.0013	0.0029	0.0013	0.0031	0.0013	0.0033	0.0014	0.0034	0.0014	0.0034
131.0000	0.0032	0.0012	0.0025	0.0020	0.0016	0.0023	0.0014	0.0024	0.0014	0.0024	0.0013	0.0025	0.0011	0.0027	0.0011	0.0029	0.0011	0.0030	0.0012	0.0032	0.0013	0.0033	0.0013	0.0033
132.0000	0.0029	0.0010	0.0020	0.0020	0.0010	0.0021	0.0007	0.0022	0.0009	0.0022	0.0010	0.0022	0.0010	0.0023	0.0010	0.0025	0.0011	0.0026	0.0010	0.0029	0.0010	0.0030	0.0010	0.0030
133.0000	0.0030	0.0013	0.0020	0.0023	0.0013	0.0022	0.0008	0.0023	0.0011	0.0023	0.0012	0.0024	0.0012	0.0025	0.0011	0.0027	0.0011	0.0028	0.0012	0.0030	0.0012	0.0031	0.0012	0.0031
134.0000	0.0029	0.0011	0.0023	0.0017	0.0008	0.0021	0.0009	0.0022	0.0009	0.0022	0.0009	0.0023	0.0008	0.0024	0.0009	0.0026	0.0009	0.0027	0.0011	0.0029	0.0011	0.0030	0.0011	0.0030
135.0000	0.0025	0.0012	0.0016	0.0020	0.0012	0.0019	0.0009	0.0020	0.0011	0.0020	0.0010	0.0021	0.0010	0.0022	0.0011	0.0022	0.0011	0.0023	0.0011	0.0025	0.0011	0.0026	0.0011	0.0026
136.0000	0.0029	0.0012	0.0019	0.0022	0.0013	0.0021	0.0012	0.0022	0.0011	0.0022	0.0011	0.0023	0.0009	0.0025	0.0010	0.0026	0.0011	0.0027	0.0012	0.0028	0.0012	0.0029	0.0012	0.0030
137.0000	0.0027	0.0016	0.0021	0.0023	0.0019	0.0022	0.0016	0.0023	0.0014	0.0023	0.0013	0.0024	0.0011	0.0026	0.0012	0.0027	0.0013	0.0028	0.0015	0.0028	0.0015	0.0029	0.0015	0.0029
138.0000	0.0027	0.0013	0.0021	0.0018	0.0011	0.0021	0.0010	0.0021	0.0011	0.0021	0.0010	0.0022	0.0009	0.0024	0.0011	0.0025	0.0011	0.0026	0.0012	0.0027	0.0012	0.0028	0.0012	0.0028
139.0000	0.0028	0.0011	0.0015	0.0024	0.0012	0.0021	0.0010	0.0021	0.0010	0.0022	0.0009	0.0022	0.0010	0.0024	0.0010	0.0025	0.0010	0.0026	0.0011	0.0028	0.0011	0.0029	0.0011	0.0029
140.0000	0.0033	0.0011	0.0023	0.0020	0.0013	0.0023	0.0010	0.0024	0.0009	0.0025	0.0009	0.0025	0.0009	0.0027	0.0008	0.0029	0.0009	0.0031	0.0010	0.0033	0.0010	0.0034	0.0010	0.0034
141.0000	0.0032	0.0011	0.0022	0.0022	0.0007	0.0023	0.0005	0.0025	0.0006	0.0025	0.0006	0.0026	0.0007	0.0027	0.0008	0.0030	0.0009	0.0031	0.0011	0.0032	0.0011	0.0034	0.0011	0.0034
142.0000	0.0028	0.0015	0.0019	0.0024	0.0010	0.0023	0.0007	0.0024	0.0009	0.0024	0.0010	0.0025	0.0010	0.0026	0.0011	0.0027	0.0013	0.0028	0.0014	0.0028	0.0014	0.0029	0.0014	0.0029
143.0000	0.0028	0.0010	0.0021	0.0018	0.0013	0.0020	0.0010	0.0021	0.0010	0.0021	0.0009	0.0022	0.0008	0.0023	0.0009	0.0025	0.0010	0.0026	0.0010	0.0028	0.0010	0.0029	0.0010	0.0029
144.0000	0.0030	0.0012	0.0023	0.0018	0.0017	0.0021	0.0012	0.0022	0.0012	0.0023	0.0012	0.0023	0.0010	0.0025	0.0012	0.0026	0.0012	0.0027	0.0011	0.0030	0.0012	0.0031	0.0012	0.0031
145.0000	0.0029	0.0014	0.0020	0.0022	0.0013	0.0022	0.0013	0.0023	0.0014	0.0023	0.0014	0.0023	0.0014	0.0024	0.0012	0.0026	0.0013	0.0027	0.0013	0.0029	0.0013	0.0030	0.0013	0.0030
146.0000	0.0027	0.0014	0.0021	0.0020	0.0020	0.0021	0.0017	0.0021	0.0016	0.0021	0.0016	0.0022	0.0014	0.0023	0.0013	0.0025	0.0014	0.0025	0.0014	0.0027	0.0014	0.0028	0.0014	0.0028
147.0000	0.0030	0.0012	0.0020	0.0022	0.0010	0.0022	0.0012	0.0023	0.0010	0.0023	0.0013	0.0023	0.0013	0.0024	0.0011	0.0026	0.0011	0.0028	0.0011	0.0031	0.0011	0.0032	0.0011	0.0032
148.0000	0.0031	0.0010	0.0025	0.0016	0.0013	0.0021	0.0010	0.0022	0.0008	0.0023	0.0007	0.0024	0.0007	0.0026	0.0007	0.0028	0.0008	0.0029	0.0009	0.0031	0.0010	0.0032	0.0010	0.0032
149.0000	0.0032	0.0012	0.0021	0.0023	0.0008	0.0023	0.0009	0.0024	0.0011	0.0024	0.0012	0.0025	0.0010	0.0026	0.0011	0.0028	0.0010	0.0030	0.0011	0.0032	0.0012	0.0033	0.0012	0.0033
150.0000	0.0028	0.0013	0.0019	0.0022	0.0015	0.0021	0.0014	0.0022	0.0013	0.0022	0.0012	0.0023	0.0011	0.0024	0.0013	0.0025	0.0013	0.0026	0.0013	0.0028	0.0013	0.0029	0.0013	0.0029
151.0000	0.0028	0.0012	0.0016	0.0024	0.0008	0.0022	0.0007	0.0022	0.0010	0.0022	0.0010	0.0023	0.0010	0.0024	0.0012	0.0025	0.0011	0.0027	0.0011	0.0029	0.0012	0.0029	0.0012	0.0029
152.0000	0.0027	0.0012	0.0019	0.0020	0.0011	0.0020	0.0010	0.0021	0.0011	0.0021	0.0012	0.0021	0.0009	0.0023	0.0010	0.0024	0.0010	0.0026	0.0011	0.0027	0.0011	0.0027	0.0011	0.0028
153.0000	0.0033	0.0014	0.0023	0.0024	0.0014	0.0025	0.0011	0.0026	0.0010	0.0026	0.0012	0.0027	0.0012	0.0028	0.0014	0.0029	0.0014	0.0031	0.0014	0.0033	0.0013	0.0035	0.0013	0.0035
154.0000	0.0029	0.0012	0.0020	0.0022	0.0015	0.0022	0.0012	0.0022	0.0011	0.0023	0.0011	0.0023	0.0012	0.0024	0.0012	0.0026	0.0011	0.0028	0.0012	0.0029	0.0012	0.0030	0.0012	0.0030
155.0000	0.0028	0.0011	0.0019	0.0021	0.0017	0.0020	0.0012	0.0021	0.0010	0.0022	0.0011	0.0022	0.0010	0.0023	0.0010	0.0025	0.0010	0.0026	0.0011	0.0028	0.0011	0.0029	0.0011	0.0029
156.0000	0.0026	0.0013	0.0019	0.0021	0.0018	0.0020	0.0014	0.0021	0.0012	0.0021	0.0012	0.0022	0.0011	0.0023	0.0012	0.0024	0.0012	0.0025	0.0012	0.0027	0.0012	0.0028	0.0012	0.0027
157.0000	0.0030	0.0014	0.0023	0.0021	0.0011	0.0023	0.0010	0.0024	0.0010	0.0025	0.0011	0.0025	0.0010	0.0027	0.0009	0.0029	0.0012	0.0029	0.0012	0.0031	0.0013	0.0032	0.0013	0.0032
158.0000	0.0029	0.0013	0.0019	0.0023	0.0010	0.0022	0.0007	0.0023	0.0009	0.0023	0.0010	0.0024	0.0011	0.0025	0.0013	0.0025	0.0013	0.0026	0.0012	0.0029	0.0012	0.0030	0.0012	0.0030
159.0000	0.0033	0.0017	0.0024	0.0026	0.0012	0.0027	0.0013	0.0027	0.0014	0.0027	0.0012	0.0029	0.0011	0.0030	0.0013	0.0032	0.0015	0.0032	0.0016	0.0033	0.0016	0.0035	0.0016	0.0035
160.0000	0.0032	0.0014	0.0021	0.0025	0.0011	0.0024	0.0010	0.0025	0.0010	0.0026	0.0011	0.0026	0.0010	0.0028	0.0010	0.0030	0.0010	0.0032	0.0012	0.0033	0.0013	0.0034	0.0013	0.0033
161.0000	0.0031	0.0011	0.0019	0.0023	0.0009	0.0022	0.0009	0.0023	0.0008	0.0023	0.0008	0.0024	0.0008	0.0026	0.0010	0.0027	0.0010	0.0029	0.0009	0.0032	0.0010	0.0032	0.0010	0.0032
162.0000	0.0034	0.0015	0.0022	0.0027	0.0010	0.0026	0.0012	0.0027	0.0013	0.0027	0.0014	0.0027	0.0013	0.0029	0.0013	0.0031	0.0013	0.0032	0.0013	0.0035	0.0014	0.0036	0.0014	0.0036
163.0000	0.0027	0.0015	0.0020	0.0022	0.0014	0.0022	0.0011	0.0022	0.0011	0.0023	0.0012	0.0023	0.0011	0.0025	0.0011	0.0026	0.0012	0.0027	0.0012	0.0029	0.0014	0.0028	0.0014	0.0028
164.0000	0.0036	0.0014	0.0024	0.0026	0.0007	0.0027	0.0009	0.0027	0.0009	0.0028	0.0009	0.0029	0.0009	0.0031	0.0011	0.0032	0.0012	0.0034	0.0012	0.0037	0.0013	0.0037	0.0013	0.0037
165.0000	0.0036	0.0014	0.0022	0.0028	0.0008	0.0027	0.0007	0.0028	0.0009	0.0029	0.0009	0.0030	0.0007	0.0032	0.0010	0.0034	0.0011	0.0035	0.0012	0.0037	0.0013	0.0038	0.0013	0.0038
166.0000	0.0035	0.0014	0.0026	0.0022	0.0015	0.0025	0.0012	0.0026	0.0012	0.0027	0.0011	0.0028	0.0011	0.0029	0.0012	0.0031	0.0013	0.0032	0.0012	0.0035	0.0013	0.0036	0.0013	0.0036
167.0000	0.0036	0.0012	0.0021	0.0026	0.0012	0.0025	0.0009	0.0026	0.0009	0.0027	0.0010	0.0028	0.0009	0.0029	0.0010	0.0032	0.0009	0.0034	0.0011	0.0036	0.0011	0.0037	0.0011	0.0037
168.0000	0.0038	0.0014	0.0022	0.0029	0.0014	0.0027	0.0013	0.0028	0.0013	0.0029	0.0014	0.0029	0.0012	0.0031	0.0012	0.0033	0.0013	0.0035	0.0013	0.0038	0.0013	0.0040	0.0013	0.0040
169.0000	0.0035	0.0014	0.0023	0.0027	0.0011	0.0026	0.0007	0.0028	0.0007	0.0029	0.0009	0.0029	0.0010	0.0030	0.0011	0.0033	0.0012	0.0034	0.0013	0.0036	0.0013	0.0037	0.0013	0.0037
170.0000	0.0037	0.0014	0.0025	0.0026	0.0011	0.0027	0.0011	0.0028	0.0010	0.0029	0.0012	0.0029	0.0011	0.0031	0.0012	0.0033	0.0013	0.0034	0.0014	0.0037	0.0014	0.0038	0.0014	0.0038
171.0000	0.0036	0.0014	0.0022	0.0027	0.0009	0.0027	0.0010	0.0027	0.0011	0.0028	0.0013	0.0028	0.0012	0.0030	0.0013	0.0032	0.0012	0.0034	0.0012	0.0036	0.0013	0.0038	0.0013	0.0038
172.0000	0.0039	0.0014	0.0027	0.0026	0.0017	0.0027	0.0012	0.0029	0.0011	0.0030	0.0012	0.0030	0.0013	0.0032	0.0012	0.0034	0.0013	0.0036	0.0013	0.0039	0.0013	0.0041	0.0013	0.0040
173.0000	0.0040	0.0011	0.0024	0.0028	0.0004	0.0028	0.0007	0.0029	0.0006	0.0030	0.0007	0.0031	0.0007	0.0033	0.0008	0.0036	0.0009	0.0038	0.0010	0.0041	0.0011	0.0042	0.0011	0.0042
174.0000	0.0048	0.0014	0.0031	0.0032	0.0017	0.0033	0.0016	0.0034	0.0015	0.0035	0.0015	0.0036	0.0014	0.0038	0.0015	0.0041	0.0014	0.0044	0.0014	0.0047	0.0014	0.0050	0.0014	0.0050
175.0000	0.0041	0.0013	0.0025	0.0028	0.0013	0.0028	0.0012	0.0029	0.0011	0.0030	0.0009	0.0031	0.0009	0.0034	0.0010	0.0036	0.0012	0.0037	0.0012	0.0040	0.0012	0.0042	0.0012	0.0042
176.0000	0.0040	0.0012	0.0023	0.0029	0.0009	0.0028	0.0007	0.0029	0.0007	0.0030	0.0007	0.0031	0.0007	0.0033	0.0008	0.0036	0.0009	0.0038	0.0011	0.0040	0.0012	0.0042	0.0012	0.0042
177.0000	0.0046	0.0012	0.0025	0.0033	0.0006	0.0031	0.0007	0.0032	0.0007	0.0033	0.0008	0.0034	0.0007	0.0037	0.0008	0.0040	0.0010	0.0042	0.0010	0.0046	0.0011	0.0048	0.0011	0.0048
178.0000	0.0048	0.0016	0.0028	0.0035	0.0009	0.0034	0.0007	0.0036	0.0009	0.0036	0.0009	0.0038	0.0009	0.0040	0.0010	0.0044	0.0013	0.0045	0.0014	0.0048	0.0015	0.0049	0.0015	0.0050
179.0000	0.0047	0.0014	0.0026	0.0035	0.0014	0.0032	0.0010	0.0034	0.0010	0.0035	0.0010	0.0036	0.0011	0.0038	0.0011	0.0041	0.0012	0.0043	0.0013	0.0047	0.0013	0.0049	0.0013	0.0049
180.0000	0.0056	0.0016	0.0033	0.0040	0.0011	0.0039	0.0013	0.0040	0.0014	0.0041	0.0014	0.0042	0.0015	0.0045	0.0015	0.0048	0.0016	0.0051	0.0015	0.0056	0.0016	0.0059	0.0015	0.0059
181.0000	0.0059	0.0015	0.0031	0.0043	0.0014	0.0040	0.0014	0.0041	0.0015	0.0042	0.0014	0.0044	0.0012	0.0047	0.0013	0.0051	0.0013	0.0055	0.0014	0.0059	0.0015	0.0062	0.0015	0.0062
182.0000	0.0056	0.0013	0.0031	0.0038	0.0012	0.0037	0.0010	0.0039	0.0010	0.0039	0.0010	0.0041	0.0011	0.0043	0.0011	0.0047	0.0012	0.0050	0.0013	0.0055	0.0012	0.0058	0.0012	0.0058
183.0000	0.0062	0.0015	0.0033	0.0044	0.0012	0.0042	0.0011	0.0043	0.0012	0.0044	0.0014	0.0045	0.0012	0.0049	0.0012	0.0053	0.0013	0.0057	0.0014	0.0061	0.0014	0.0065	0.0014	0.0065
184.0000	0.0065	0.0015	0.0033	0.0047	0.0012	0.0043	0.0012	0.0045	0.0013	0.0046	0.0013	0.0047	0.0012	0.0051	0.0014	0.0055	0.0015	0.0058	0.0015	0.0064	0.0014	0.0068	0.0014	0.0068
185.0000	0.0072	0.0016	0.0036	0.0052	0.0007	0.0048	0.0009	0.0050	0.0010	0.0051	0.0013	0.0052	0.0012	0.0056	0.0014	0.0061	0.0014	0.0065	0.0014	0.0072	0.0015	0.0075	0.0015	0.0075
186.0000	0.0072	0.0018	0.0039	0.0051	0.0012	0.0049	0.0012	0.0051	0.0013	0.0052	0.0013	0.0054	0.0012	0.0057	0.0015	0.0062	0.0017	0.0065	0.0017	0.0071	0.0018	0.0075	0.0018	0.0075
187.0000	0.0079	0.0016	0.0036	0.0058	0.0012	0.0051	0.0011	0.0053	0.0013	0.0054	0.0014	0.0056	0.0012	0.0060	0.0013	0.0066	0.0014	0.0070	0.0015	0.0077	0.0015	0.0082	0.0015	0.0082
188.0000	0.0087	0.0015	0.0042	0.0061	0.0003	0.0057	0.0005	0.0059	0.0007	0.0061	0.0007	0.0063	0.0009	0.0067	0.0011	0.0074	0.0013	0.0079	0.0013	0.0087	0.0014	0.0092	0.0015	0.0091
189.0000	0.0099	0.0018	0.0047	0.0070	0.0016	0.0063	0.0014	0.0066	0.0014	0.0068	0.0014	0.0071	0.0015	0.0075	0.0016	0.0082	0.0017	0.0088	0.0017	0.0098	0.0017	0.0103	0.0017	0.0103
190.0000	0.0102	0.0017	0.0050	0.0070	0.0016	0.0065	0.0012	0.0068	0.0013	0.0070	0.0012	0.0073	0.0011	0.0079	0.0014	0.0086	0.0015	0.0092	0.0016	0.0101	0.0017	0.0106	0.0017	0.0107
191.0000	0.0107	0.0017	0.0059	0.0065	0.0009	0.0068	0.0012	0.0070	0.0011	0.0073	0.0012	0.0075	0.0012	0.0081	0.0013	0.0089	0.0015	0.0095	0.0016	0.0105	0.0016	0.0111	0.0016	0.0112
192.0000	0.0118	0.0019	0.0063	0.0075	0.0015	0.0075	0.0015	0.0078	0.0015	0.0080	0.0014	0.0083	0.0015	0.0089	0.0016	0.0098	0.0016	0.0106	0.0018	0.0116	0.0019	0.0123	0.0018	0.0123
193.0000	0.0115	0.0021	0.0066	0.0070	0.0017	0.0074	0.0016	0.0077	0.0016	0.0079	0.0018	0.0081	0.0017	0.0087	0.0018	0.0096	0.0019	0.0102	0.0020	0.0113	0.0020	0.0120	0.0020	0.0119
194.0000	0.0129	0.0021	0.0070	0.0080	0.0017	0.0082	0.0018	0.0085	0.0018	0.0087	0.0019	0.0090	0.0017	0.0097	0.0019	0.0107	0.0019	0.0115	0.0020	0.0127	0.0020	0.0134	0.0021	0.0134
195.0000	0.0134	0.0017	0.0068	0.0084	0.0016	0.0083	0.0012	0.0087	0.0011	0.0090	0.0011	0.0093	0.0011	0.0101	0.0013	0.0111	0.0015	0.0119	0.0016	0.0132	0.0017	0.0140	0.0017	0.0140
196.0000	0.0133	0.0018	0.0075	0.0077	0.0014	0.0083	0.0012	0.0087	0.0011	0.0089	0.0014	0.0092	0.0014	0.0099	0.0013	0.0111	0.0015	0.0119	0.0016	0.0131	0.0017	0.0139	0.0017	0.0139
197.0000	0.0125	0.0019	0.0073	0.0072	0.0014	0.0079	0.0016	0.0082	0.0016	0.0084	0.0016	0.0087	0.0014	0.0094	0.0018	0.0102	0.0017	0.0111	0.0018	0.0122	0.0018	0.0130	0.0018	0.0131
198.0000	0.0135	0.0024	0.0077	0.0083	0.0018	0.0087	0.0016	0.0091	0.0017	0.0093	0.0018	0.0096	0.0018	0.0103	0.0020	0.0113	0.0022	0.0120	0.0023	0.0133	0.0023	0.0141	0.0023	0.0141
199.0000	0.0127	0.0020	0.0071	0.0077	0.0015	0.0080	0.0012	0.0084	0.0013	0.0087	0.0015	0.0090	0.0015	0.0096	0.0016	0.0106	0.0017	0.0114	0.0018	0.0126	0.0019	0.0132	0.0019	0.0133
200.0000	0.0133	0.0020	0.0075	0.0079	0.0015	0.0084	0.0014	0.0088	0.0011	0.0091	0.0012	0.0094	0.0012	0.0101	0.0016	0.0111	0.0017	0.0119	0.0018	0.0131	0.0019	0.0139	0.0019	0.0139
201.0000	0.0130	0.0019	0.0070	0.0079	0.0010	0.0082	0.0009	0.0086	0.0010	0.0088	0.0011	0.0092	0.0012	0.0098	0.0014	0.0109	0.0014	0.0117	0.0017	0.0129	0.0017	0.0136	0.0017	0.0136
202.0000	0.0124	0.0024	0.0069	0.0079	0.0021	0.0080	0.0019	0.0083	0.0019	0.0086	0.0022	0.0088	0.0020	0.0095	0.0020	0.0104	0.0022	0.0111	0.0022	0.0123	0.0023	0.0129	0.0023	0.0129
203.0000	0.0125	0.0025	0.0070	0.0081	0.0021	0.0081	0.0019	0.0085	0.0019	0.0087	0.0022	0.0090	0.0020	0.0096	0.0021	0.0105	0.0022	0.0113	0.0022	0.0125	0.0024	0.0131	0.0024	0.0131
204.0000	0.0134	0.0024	0.0078	0.0081	0.0026	0.0085	0.0022	0.0089	0.0019	0.0092	0.0022	0.0094	0.0020	0.0102	0.0021	0.0112	0.0022	0.0120	0.0022	0.0132	0.0023	0.0140	0.0023	0.0140
205.0000	0.0142	0.0024	0.0076	0.0092	0.0022	0.0091	0.0017	0.0095	0.0020	0.0097	0.0020	0.0101	0.0016	0.0109	0.0020	0.0119	0.0020	0.0129	0.0023	0.0140	0.0023	0.0149	0.0023	0.0149
206.0000	0.0135	0.0021	0.0078	0.0079	0.0020	0.0084	0.0016	0.0089	0.0019	0.0090	0.0020	0.0094	0.0017	0.0101	0.0018	0.0112	0.0018	0.0121	0.0019	0.0133	0.0020	0.0141	0.0020	0.0141
207.0000	0.0135	0.0020	0.0082	0.0073	0.0011	0.0085	0.0010	0.0089	0.0011	0.0091	0.0015	0.0094	0.0013	0.0102	0.0015	0.0112	0.0016	0.0121	0.0016	0.0134	0.0019	0.0140	0.0019	0.0140
208.0000	0.0122	0.0019	0.0074	0.0068	0.0022	0.0076	0.0018	0.0079	0.0017	0.0082	0.0016	0.0085	0.0014	0.0092	0.0017	0.0100	0.0018	0.0108	0.0018	0.0119	0.0018	0.0127	0.0018	0.0127
209.0000	0.0112	0.0018	0.0073	0.0059	0.0017	0.0071	0.0013	0.0075	0.0015	0.0076	0.0015	0.0079	0.0012	0.0086	0.0015	0.0094	0.0015	0.0101	0.0016	0.0112	0.0017	0.0117	0.0017	0.0118
210.0000	0.0110	0.0017	0.0068	0.0059	0.0018	0.0069	0.0016	0.0071	0.0016	0.0073	0.0017	0.0076	0.0016	0.0082	0.0016	0.0090	0.0016	0.0097	0.0015	0.0109	0.0016	0.0115	0.0016	0.0115
211.0000	0.0102	0.0019	0.0064	0.0058	0.0024	0.0065	0.0014	0.0069	0.0015	0.0070	0.0017	0.0072	0.0015	0.0078	0.0016	0.0086	0.0016	0.0092	0.0017	0.0101	0.0018	0.0107	0.0018	0.0107
212.0000	0.0090	0.0014	0.0054	0.0050	0.0015	0.0056	0.0010	0.0059	0.0011	0.0061	0.0013	0.0063	0.0011	0.0068	0.0011	0.0075	0.0012	0.0081	0.0012	0.0089	0.0013	0.0095	0.0013	0.0095
213.0000	0.0083	0.0013	0.0050	0.0046	0.0012	0.0052	0.0007	0.0055	0.0008	0.0056	0.0008	0.0058	0.0008	0.0063	0.0010	0.0069	0.0011	0.0074	0.0012	0.0081	0.0012	0.0087	0.0012	0.0087
214.0000	0.0079	0.0013	0.0046	0.0046	0.0014	0.0049	0.0012	0.0052	0.0014	0.0053	0.0014	0.0054	0.0011	0.0059	0.0012	0.0065	0.0011	0.0070	0.0013	0.0077	0.0012	0.0082	0.0012	0.0082
215.0000	0.0079	0.0010	0.0046	0.0044	0.0008	0.0049	0.0005	0.0051	0.0006	0.0053	0.0007	0.0055	0.0007	0.0059	0.0011	0.0064	0.0010	0.0069	0.0010	0.0077	0.0010	0.0082	0.0010	0.0082
216.0000	0.0085	0.0009	0.0046	0.0048	0.0004	0.0052	0.0002	0.0055	0.0002	0.0056	0.0006	0.0058	0.0004	0.0063	0.0007	0.0069	0.0008	0.0075	0.0009	0.0083	0.0008	0.0089	0.0008	0.0089
217.0000	0.0082	0.0006	0.0048	0.0040	0.0001	0.0049	0.0001	0.0051	0.0001	0.0053	0.0002	0.0055	0.0002	0.0060	0.0004	0.0066	0.0004	0.0072	0.0005	0.0080	0.0005	0.0086	0.0005	0.0086
218.0000	0.0075	0.0003	0.0038	0.0040	0.0000	0.0043	0.0000	0.0046	0.0000	0.0047	0.0000	0.0049	0.0000	0.0054	0.0001	0.0060	0.0002	0.0065	0.0003	0.0073	0.0003	0.0078	0.0003	0.0078
219.0000	0.0084	0.0001	0.0045	0.0042	0.0000	0.0048	0.0000	0.0050	0.0000	0.0052	0.0000	0.0054	0.0000	0.0059	0.0000	0.0067	0.0001	0.0073	0.0001	0.0082	0.0001	0.0088	0.0001	0.0088
220.0000	0.0090	0.0001	0.0051	0.0041	0.0000	0.0051	0.0000	0.0054	0.0000	0.0055	0.0000	0.0058	0.0000	0.0063	0.0000	0.0071	0.0000	0.0078	0.0001	0.0088	0.0001	0.0094	0.0001	0.0094
221.0000	0.0090	0.0000	0.0057	0.0034	0.0000	0.0050	0.0000	0.0053	0.0000	0.0055	0.0000	0.0057	0.0000	0.0062	0.0000	0.0070	0.0000	0.0077	0.0000	0.0087	0.0000	0.0094	0.0000	0.0094
222.0000	0.0072	0.0000	0.0040	0.0033	0.0000	0.0040	0.0000	0.0042	0.0000	0.0044	0.0000	0.0046	0.0000	0.0050	0.0000	0.0056	0.0000	0.0062	0.0000	0.0070	0.0000	0.0075	0.0000	0.0075
223.0000	0.0070	0.0000	0.0040	0.0031	0.0000	0.0039	0.0000	0.0041	0.0000	0.0043	0.0000	0.0045	0.0000	0.0049	0.0000	0.0055	0.0000	0.0060	0.0000	0.0068	0.0000	0.0073	0.0000	0.0073
224.0000	0.0074	0.0000	0.0043	0.0031	0.0000	0.0041	0.0000	0.0043	0.0000	0.0045	0.0000	0.0047	0.0000	0.0051	0.0000	0.0058	0.0000	0.0063	0.0000	0.0071	0.0000	0.0077	0.0000	0.0077
225.0000	0.0059	0.0000	0.0034	0.0025	0.0000	0.0033	0.0000	0.0035	0.0000	0.0036	0.0000	0.0037	0.0000	0.0041	0.0000	0.0046	0.0000	0.0050	0.0000	0.0057	0.0000	0.0061	0.0000	0.0061
226.0000	0.0064	0.0000	0.0035	0.0030	0.0000	0.0036	0.0000	0.0038	0.0000	0.0039	0.0000	0.0041	0.0000	0.0044	0.0000	0.0050	0.0000	0.0055	0.0000	0.0062	0.0000	0.0067	0.0000	0.0067
227.0000	0.0058	0.0000	0.0032	0.0027	0.0000	0.0032	0.0000	0.0034	0.0000	0.0035	0.0000	0.0037	0.0000	0.0040	0.0000	0.0046	0.0000	0.0050	0.0000	0.0056	0.0000	0.0061	0.0000	0.0061
228.0000	0.0061	0.0000	0.0036	0.0025	0.0000	0.0034	0.0000	0.0036	0.0000	0.0037	0.0000	0.0039	0.0000	0.0042	0.0000	0.0047	0.0000	0.0052	0.0000	0.0059	0.0000	0.0063	0.0000	0.0063
229.0000	0.0055	0.0000	0.0029	0.0026	0.0000	0.0030	0.0000	0.0032	0.0000	0.0033	0.0000	0.0035	0.0000	0.0038	0.0000	0.0043	0.0000	0.0047	0.0000	0.0053	0.0000	0.0057	0.0000	0.0057
230.0000	0.0055	0.0000	0.0029	0.0026	0.0000	0.0030	0.0000	0.0032	0.0000	0.0033	0.0000	0.0035	0.0000	0.0038	0.0000	0.0043	0.0000	0.0047	0.0000	0.0053	0.0000	0.0057	0.0000	0.0057
231.0000	0.0053	0.0000	0.0029	0.0024	0.0000	0.0030	0.0000	0.0031	0.0000	0.0032	0.0000	0.0034	0.0000	0.0037	0.0000	0.0041	0.0000	0.0045	0.0000	0.0051	0.0000	0.0055	0.0000	0.0055
232.0000	0.0037	0.0000	0.0019	0.0018	0.0000	0.0021	0.0000	0.0022	0.0000	0.0023	0.0000	0.0024	0.0000	0.0026	0.0000	0.0029	0.0000	0.0032	0.0000	0.0036	0.0000	0.0039	0.0000	0.0039
233.0000	0.0014	0.0000	0.0007	0.0008	0.0000	0.0008	0.0000	0.0008	0.0000	0.0009	0.0000	0.0009	0.0000	0.0010	0.0000	0.0011	0.0000	0.0012	0.0000	0.0014	0.0000	0.0015	0.0000	0.0015
234.0000	0.0010	0.0000	0.0005	0.0005	0.0000	0.0005	0.0000	0.0006	0.0000	0.0006	0.0000	0.0006	0.0000	0.0007	0.0000	0.0008	0.0000	0.0008	0.0000	0.0009	0.0000	0.0010	0.0000	0.0010
235.0000	0.0006	0.0000	0.0002	0.0004	0.0000	0.0003	0.0000	0.0003	0.0000	0.0003	0.0000	0.0004	0.0000	0.0004	0.0000	0.0004	0.0000	0.0005	0.0000	0.0005	0.0000	0.0006	0.0000	0.0006
236.0000	0.0003	0.0000	0.0001	0.0003	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002	0.0000	0.0003	0.0000	0.0003	0.0000	0.0003	0.0000	0.0003	0.0000	0.0003
237.0000	0.0002	0.0000	0.0001	0.0002	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002
238.0000	0.0002	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001	0.0000	0.0002	0.0000	0.0002	0.0000	0.0002
239.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
240.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
241.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000


==> data/beta_graph_one_tex_new.dat <==
1.0000	0.2199
2.0000	0.1210
3.0000	0.0860
4.0000	0.0668
5.0000	0.0548
6.0000	0.0467
7.0000	0.0403
8.0000	0.0352
9.0000	0.0313
10.0000	0.0282
11.0000	0.0258
12.0000	0.0236
13.0000	0.0219
14.0000	0.0203
15.0000	0.0189
16.0000	0.0177
17.0000	0.0167
18.0000	0.0158
19.0000	0.0149
20.0000	0.0141
21.0000	0.0134
22.0000	0.0127
23.0000	0.0121
24.0000	0.0115
25.0000	0.0111
26.0000	0.0106
27.0000	0.0101
28.0000	0.0098
29.0000	0.0093
30.0000	0.0089
31.0000	0.0087
32.0000	0.0086
33.0000	0.0082
34.0000	0.0080
35.0000	0.0079
36.0000	0.0076
37.0000	0.0074
38.0000	0.0074
39.0000	0.0071
40.0000	0.0068
41.0000	0.0066
42.0000	0.0065
43.0000	0.0063
44.0000	0.0061
45.0000	0.0060
46.0000	0.0058
47.0000	0.0056
48.0000	0.0054
49.0000	0.0053
50.0000	0.0052


==> data/estimation_comparison/BSD1_r24_theta.dat <==
1.0000	0.0049	0.0000	0.0000	0.0041	0.0000	0.0041
2.0000	0.0016	0.0000	0.0000	0.0015	0.0000	0.0015
3.0000	0.0018	0.0000	0.0000	0.0016	0.0000	0.0016
4.0000	0.0024	0.0000	0.0000	0.0022	0.0000	0.0022
5.0000	0.0031	0.0000	0.0000	0.0029	0.0000	0.0028
6.0000	0.0037	0.0000	0.0000	0.0032	0.0000	0.0032
7.0000	0.0044	0.0000	0.0000	0.0040	0.0000	0.0040
8.0000	0.0048	0.0000	0.0000	0.0043	0.0000	0.0043
9.0000	0.0057	0.0000	0.0000	0.0050	0.0000	0.0049
10.0000	0.0049	0.0000	0.0000	0.0042	0.0000	0.0041
11.0000	0.0047	0.0000	0.0000	0.0039	0.0000	0.0038
12.0000	0.0047	0.0000	0.0000	0.0038	0.0000	0.0038
13.0000	0.0044	0.0000	0.0000	0.0036	0.0000	0.0035
14.0000	0.0044	0.0000	0.0000	0.0037	0.0000	0.0036
15.0000	0.0046	0.0000	0.0000	0.0038	0.0000	0.0038
16.0000	0.0045	0.0000	0.0000	0.0038	0.0000	0.0038
17.0000	0.0042	0.0000	0.0000	0.0034	0.0000	0.0033
18.0000	0.0046	0.0000	0.0000	0.0038	0.0000	0.0038
19.0000	0.0039	0.0000	0.0000	0.0032	0.0000	0.0032
20.0000	0.0042	0.0000	0.0000	0.0035	0.0000	0.0035
21.0000	0.0041	0.0000	0.0000	0.0034	0.0000	0.0034
22.0000	0.0041	0.0000	0.0000	0.0035	0.0000	0.0035
23.0000	0.0041	0.0000	0.0000	0.0036	0.0000	0.0036
24.0000	0.0040	0.0000	0.0000	0.0035	0.0000	0.0035
25.0000	0.0039	0.0000	0.0000	0.0034	0.0000	0.0033
26.0000	0.0042	0.0000	0.0000	0.0037	0.0000	0.0036
27.0000	0.0044	0.0000	0.0000	0.0039	0.0000	0.0039
28.0000	0.0040	0.0000	0.0000	0.0035	0.0000	0.0035
29.0000	0.0044	0.0000	0.0000	0.0040	0.0000	0.0039
30.0000	0.0045	0.0000	0.0000	0.0041	0.0000	0.0041
31.0000	0.0045	0.0000	0.0000	0.0041	0.0000	0.0041
32.0000	0.0044	0.0000	0.0000	0.0042	0.0000	0.0041
33.0000	0.0044	0.0000	0.0000	0.0041	0.0000	0.0041
34.0000	0.0045	0.0000	0.0000	0.0042	0.0000	0.0042
35.0000	0.0047	0.0000	0.0000	0.0044	0.0000	0.0044
36.0000	0.0042	0.0000	0.0000	0.0040	0.0000	0.0040
37.0000	0.0044	0.0000	0.0000	0.0042	0.0000	0.0042
38.0000	0.0052	0.0000	0.0000	0.0051	0.0000	0.0050
39.0000	0.0048	0.0000	0.0000	0.0047	0.0000	0.0047
40.0000	0.0054	0.0000	0.0000	0.0053	0.0000	0.0053
41.0000	0.0045	0.0000	0.0000	0.0044	0.0000	0.0044
42.0000	0.0053	0.0000	0.0000	0.0052	0.0000	0.0052
43.0000	0.0052	0.0000	0.0000	0.0052	0.0000	0.0052
44.0000	0.0057	0.0000	0.0000	0.0057	0.0000	0.0057
45.0000	0.0056	0.0000	0.0000	0.0055	0.0000	0.0055
46.0000	0.0059	0.0000	0.0000	0.0059	0.0000	0.0059
47.0000	0.0057	0.0000	0.0000	0.0058	0.0000	0.0057
48.0000	0.0058	0.0000	0.0000	0.0059	0.0000	0.0059
49.0000	0.0061	0.0000	0.0000	0.0063	0.0000	0.0062
50.0000	0.0065	0.0000	0.0000	0.0067	0.0000	0.0066
51.0000	0.0066	0.0000	0.0000	0.0067	0.0000	0.0067
52.0000	0.0064	0.0000	0.0000	0.0065	0.0000	0.0065
53.0000	0.0066	0.0000	0.0000	0.0068	0.0000	0.0068
54.0000	0.0065	0.0000	0.0000	0.0066	0.0000	0.0066
55.0000	0.0066	0.0000	0.0000	0.0068	0.0000	0.0067
56.0000	0.0074	0.0000	0.0000	0.0076	0.0000	0.0076
57.0000	0.0069	0.0000	0.0000	0.0072	0.0000	0.0072
58.0000	0.0065	0.0000	0.0000	0.0067	0.0000	0.0066
59.0000	0.0066	0.0000	0.0000	0.0068	0.0000	0.0067
60.0000	0.0068	0.0000	0.0000	0.0071	0.0000	0.0071
61.0000	0.0070	0.0000	0.0000	0.0072	0.0000	0.0072
62.0000	0.0070	0.0000	0.0000	0.0074	0.0000	0.0074
63.0000	0.0067	0.0000	0.0000	0.0069	0.0000	0.0069
64.0000	0.0070	0.0000	0.0000	0.0073	0.0000	0.0073
65.0000	0.0065	0.0000	0.0000	0.0068	0.0000	0.0068
66.0000	0.0069	0.0000	0.0000	0.0071	0.0000	0.0071
67.0000	0.0065	0.0000	0.0000	0.0068	0.0000	0.0067
68.0000	0.0069	0.0000	0.0000	0.0072	0.0000	0.0071
69.0000	0.0067	0.0000	0.0000	0.0070	0.0000	0.0070
70.0000	0.0065	0.0000	0.0000	0.0068	0.0000	0.0067
71.0000	0.0069	0.0000	0.0000	0.0072	0.0000	0.0072
72.0000	0.0065	0.0000	0.0000	0.0068	0.0000	0.0068
73.0000	0.0067	0.0000	0.0000	0.0070	0.0000	0.0070
74.0000	0.0067	0.0000	0.0000	0.0070	0.0000	0.0070
75.0000	0.0069	0.0000	0.0000	0.0072	0.0000	0.0072
76.0000	0.0069	0.0000	0.0000	0.0073	0.0000	0.0073
77.0000	0.0068	0.0000	0.0000	0.0072	0.0000	0.0072
78.0000	0.0069	0.0000	0.0000	0.0073	0.0000	0.0072
79.0000	0.0068	0.0000	0.0000	0.0072	0.0000	0.0071
80.0000	0.0067	0.0000	0.0000	0.0071	0.0000	0.0070
81.0000	0.0065	0.0000	0.0000	0.0071	0.0000	0.0070
82.0000	0.0066	0.0001	0.0000	0.0070	0.0000	0.0070
83.0000	0.0065	0.0001	0.0000	0.0068	0.0000	0.0068
84.0000	0.0058	0.0001	0.0001	0.0060	0.0001	0.0060
85.0000	0.0059	0.0002	0.0000	0.0063	0.0000	0.0063
86.0000	0.0063	0.0001	0.0000	0.0066	0.0000	0.0066
87.0000	0.0057	0.0003	0.0002	0.0059	0.0002	0.0059
88.0000	0.0063	0.0002	0.0001	0.0067	0.0001	0.0067
89.0000	0.0059	0.0003	0.0002	0.0062	0.0002	0.0061
90.0000	0.0056	0.0002	0.0002	0.0058	0.0002	0.0058
91.0000	0.0058	0.0003	0.0003	0.0061	0.0003	0.0061
92.0000	0.0059	0.0003	0.0001	0.0062	0.0001	0.0062
93.0000	0.0056	0.0003	0.0001	0.0059	0.0001	0.0059
94.0000	0.0059	0.0004	0.0003	0.0063	0.0003	0.0062
95.0000	0.0058	0.0004	0.0003	0.0060	0.0003	0.0060
96.0000	0.0060	0.0003	0.0003	0.0063	0.0004	0.0063
97.0000	0.0057	0.0003	0.0003	0.0060	0.0003	0.0059
98.0000	0.0055	0.0005	0.0004	0.0059	0.0003	0.0059
99.0000	0.0052	0.0006	0.0003	0.0055	0.0003	0.0055
100.0000	0.0056	0.0007	0.0004	0.0061	0.0004	0.0060
101.0000	0.0058	0.0008	0.0005	0.0063	0.0005	0.0063
102.0000	0.0059	0.0011	0.0005	0.0064	0.0005	0.0063
103.0000	0.0053	0.0012	0.0005	0.0060	0.0005	0.0060
104.0000	0.0052	0.0011	0.0004	0.0057	0.0004	0.0057
105.0000	0.0056	0.0008	0.0006	0.0060	0.0005	0.0060
106.0000	0.0054	0.0013	0.0006	0.0060	0.0006	0.0060
107.0000	0.0052	0.0007	0.0004	0.0056	0.0004	0.0056
108.0000	0.0054	0.0012	0.0006	0.0060	0.0006	0.0060
109.0000	0.0054	0.0009	0.0007	0.0057	0.0007	0.0057
110.0000	0.0052	0.0010	0.0007	0.0056	0.0007	0.0056
111.0000	0.0053	0.0008	0.0007	0.0056	0.0006	0.0056
112.0000	0.0051	0.0009	0.0008	0.0054	0.0008	0.0054
113.0000	0.0053	0.0008	0.0008	0.0055	0.0007	0.0055
114.0000	0.0050	0.0010	0.0009	0.0053	0.0008	0.0053
115.0000	0.0048	0.0008	0.0008	0.0050	0.0008	0.0050
116.0000	0.0046	0.0006	0.0008	0.0047	0.0008	0.0047
117.0000	0.0054	0.0008	0.0009	0.0055	0.0009	0.0055
118.0000	0.0053	0.0007	0.0009	0.0055	0.0009	0.0055
119.0000	0.0050	0.0005	0.0008	0.0051	0.0008	0.0051
120.0000	0.0051	0.0007	0.0009	0.0051	0.0009	0.0051
121.0000	0.0050	0.0006	0.0009	0.0050	0.0009	0.0050
122.0000	0.0048	0.0008	0.0009	0.0049	0.0009	0.0049
123.0000	0.0051	0.0007	0.0009	0.0052	0.0008	0.0052
124.0000	0.0049	0.0008	0.0011	0.0049	0.0011	0.0049
125.0000	0.0054	0.0008	0.0010	0.0055	0.0010	0.0055
126.0000	0.0050	0.0008	0.0012	0.0050	0.0011	0.0050
127.0000	0.0048	0.0006	0.0011	0.0047	0.0011	0.0047
128.0000	0.0051	0.0008	0.0012	0.0051	0.0011	0.0051
129.0000	0.0052	0.0008	0.0013	0.0052	0.0013	0.0052
130.0000	0.0050	0.0009	0.0013	0.0049	0.0012	0.0049
131.0000	0.0053	0.0006	0.0011	0.0052	0.0011	0.0052
132.0000	0.0052	0.0010	0.0013	0.0052	0.0013	0.0052
133.0000	0.0051	0.0010	0.0015	0.0050	0.0014	0.0051
134.0000	0.0052	0.0012	0.0014	0.0051	0.0014	0.0052
135.0000	0.0048	0.0012	0.0015	0.0048	0.0014	0.0048
136.0000	0.0054	0.0011	0.0015	0.0054	0.0014	0.0054
137.0000	0.0051	0.0014	0.0017	0.0051	0.0017	0.0051
138.0000	0.0052	0.0014	0.0018	0.0051	0.0018	0.0051
139.0000	0.0053	0.0014	0.0018	0.0051	0.0018	0.0052
140.0000	0.0055	0.0015	0.0020	0.0054	0.0019	0.0054
141.0000	0.0051	0.0016	0.0019	0.0050	0.0019	0.0051
142.0000	0.0055	0.0023	0.0022	0.0056	0.0022	0.0056
143.0000	0.0051	0.0020	0.0019	0.0051	0.0018	0.0051
144.0000	0.0053	0.0024	0.0025	0.0053	0.0024	0.0054
145.0000	0.0059	0.0020	0.0025	0.0057	0.0024	0.0057
146.0000	0.0052	0.0018	0.0022	0.0051	0.0021	0.0051
147.0000	0.0055	0.0021	0.0024	0.0053	0.0023	0.0054
148.0000	0.0058	0.0025	0.0024	0.0058	0.0023	0.0059
149.0000	0.0051	0.0025	0.0025	0.0051	0.0024	0.0051
150.0000	0.0057	0.0030	0.0030	0.0056	0.0030	0.0057
151.0000	0.0057	0.0028	0.0030	0.0056	0.0029	0.0057
152.0000	0.0055	0.0029	0.0029	0.0055	0.0028	0.0055
153.0000	0.0056	0.0038	0.0032	0.0057	0.0031	0.0057
154.0000	0.0057	0.0029	0.0031	0.0055	0.0030	0.0056
155.0000	0.0057	0.0034	0.0031	0.0057	0.0030	0.0057
156.0000	0.0058	0.0034	0.0034	0.0056	0.0033	0.0057
157.0000	0.0056	0.0038	0.0036	0.0054	0.0035	0.0055
158.0000	0.0057	0.0040	0.0038	0.0056	0.0037	0.0056
159.0000	0.0056	0.0038	0.0038	0.0055	0.0037	0.0055
160.0000	0.0058	0.0038	0.0039	0.0056	0.0038	0.0056
161.0000	0.0054	0.0040	0.0039	0.0053	0.0039	0.0054
162.0000	0.0059	0.0046	0.0044	0.0059	0.0043	0.0059
163.0000	0.0054	0.0052	0.0044	0.0056	0.0043	0.0056
164.0000	0.0053	0.0056	0.0045	0.0056	0.0044	0.0056
165.0000	0.0057	0.0068	0.0051	0.0062	0.0050	0.0063
166.0000	0.0054	0.0062	0.0050	0.0057	0.0049	0.0058
167.0000	0.0052	0.0066	0.0051	0.0056	0.0051	0.0056
168.0000	0.0048	0.0073	0.0051	0.0055	0.0050	0.0056
169.0000	0.0050	0.0079	0.0059	0.0056	0.0059	0.0057
170.0000	0.0044	0.0099	0.0069	0.0055	0.0068	0.0056
171.0000	0.0047	0.0112	0.0081	0.0061	0.0080	0.0062
172.0000	0.0045	0.0119	0.0082	0.0059	0.0081	0.0060
173.0000	0.0042	0.0117	0.0082	0.0058	0.0081	0.0059
174.0000	0.0040	0.0115	0.0079	0.0057	0.0078	0.0058
175.0000	0.0042	0.0101	0.0073	0.0053	0.0072	0.0054
176.0000	0.0037	0.0111	0.0080	0.0052	0.0078	0.0053
177.0000	0.0033	0.0107	0.0076	0.0045	0.0076	0.0046
178.0000	0.0037	0.0114	0.0091	0.0045	0.0090	0.0046
179.0000	0.0032	0.0115	0.0090	0.0041	0.0089	0.0042
180.0000	0.0030	0.0131	0.0100	0.0041	0.0099	0.0042
181.0000	0.0031	0.0141	0.0111	0.0040	0.0110	0.0041
182.0000	0.0027	0.0138	0.0111	0.0037	0.0110	0.0038
183.0000	0.0026	0.0149	0.0123	0.0036	0.0122	0.0037
184.0000	0.0025	0.0155	0.0136	0.0031	0.0135	0.0032
185.0000	0.0021	0.0156	0.0140	0.0026	0.0140	0.0027
186.0000	0.0021	0.0165	0.0150	0.0024	0.0150	0.0025
187.0000	0.0022	0.0190	0.0171	0.0026	0.0171	0.0027
188.0000	0.0017	0.0203	0.0191	0.0018	0.0191	0.0019
189.0000	0.0019	0.0199	0.0197	0.0014	0.0199	0.0015
190.0000	0.0018	0.0214	0.0216	0.0011	0.0218	0.0011
191.0000	0.0016	0.0230	0.0246	0.0002	0.0248	0.0002
192.0000	0.0016	0.0235	0.0250	0.0001	0.0251	0.0002
193.0000	0.0015	0.0229	0.0249	0.0000	0.0251	0.0000
194.0000	0.0013	0.0252	0.0267	0.0000	0.0268	0.0000
195.0000	0.0013	0.0225	0.0245	0.0000	0.0247	0.0000
196.0000	0.0012	0.0232	0.0255	0.0000	0.0257	0.0000
197.0000	0.0011	0.0248	0.0278	0.0000	0.0281	0.0000
198.0000	0.0010	0.0224	0.0253	0.0000	0.0254	0.0000
199.0000	0.0009	0.0226	0.0254	0.0000	0.0256	0.0000
200.0000	0.0009	0.0227	0.0251	0.0000	0.0253	0.0000
201.0000	0.0009	0.0228	0.0251	0.0000	0.0254	0.0000
202.0000	0.0008	0.0245	0.0271	0.0000	0.0272	0.0000
203.0000	0.0006	0.0232	0.0254	0.0000	0.0257	0.0000
204.0000	0.0007	0.0237	0.0267	0.0000	0.0270	0.0000
205.0000	0.0005	0.0214	0.0240	0.0000	0.0242	0.0000
206.0000	0.0004	0.0220	0.0246	0.0000	0.0248	0.0000
207.0000	0.0005	0.0232	0.0261	0.0000	0.0262	0.0000
208.0000	0.0004	0.0218	0.0244	0.0000	0.0245	0.0000
209.0000	0.0003	0.0209	0.0237	0.0000	0.0237	0.0000
210.0000	0.0003	0.0153	0.0169	0.0000	0.0171	0.0000
211.0000	0.0004	0.0144	0.0155	0.0000	0.0157	0.0000
212.0000	0.0003	0.0145	0.0155	0.0000	0.0157	0.0000
213.0000	0.0003	0.0112	0.0120	0.0000	0.0121	0.0000
214.0000	0.0002	0.0092	0.0101	0.0000	0.0102	0.0000
215.0000	0.0002	0.0083	0.0091	0.0000	0.0092	0.0000
216.0000	0.0002	0.0069	0.0075	0.0000	0.0076	0.0000
217.0000	0.0002	0.0070	0.0080	0.0000	0.0081	0.0000
218.0000	0.0002	0.0059	0.0067	0.0000	0.0068	0.0000
219.0000	0.0002	0.0053	0.0061	0.0000	0.0062	0.0000
220.0000	0.0001	0.0044	0.0051	0.0000	0.0052	0.0000
221.0000	0.0001	0.0031	0.0037	0.0000	0.0038	0.0000
222.0000	0.0001	0.0025	0.0031	0.0000	0.0031	0.0000
223.0000	0.0001	0.0018	0.0023	0.0000	0.0023	0.0000
224.0000	0.0001	0.0016	0.0021	0.0000	0.0021	0.0000
225.0000	0.0001	0.0009	0.0012	0.0000	0.0012	0.0000
226.0000	0.0000	0.0011	0.0014	0.0000	0.0014	0.0000
227.0000	0.0000	0.0007	0.0009	0.0000	0.0009	0.0000
228.0000	0.0001	0.0002	0.0004	0.0000	0.0004	0.0000
229.0000	0.0001	0.0001	0.0001	0.0000	0.0001	0.0000
230.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
231.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
232.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
233.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
234.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
235.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
236.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
237.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
238.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
239.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
240.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
241.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
242.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
243.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
244.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
245.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
246.0000	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000


==> data/estimation_comparison/BSD1_r30_theta.dat <==
1.0000	0.0049	0.0000	0.0000	0.0040	0.0000	0.0039
2.0000	0.0016	0.0000	0.0000	0.0014	0.0000	0.0014
3.0000	0.0018	0.0000	0.0000	0.0016	0.0000	0.0015
4.0000	0.0024	0.0000	0.0000	0.0022	0.0000	0.0022
5.0000	0.0031	0.0000	0.0000	0.0029	0.0000	0.0028
6.0000	0.0037	0.0000	0.0000	0.0032	0.0000	0.0032
7.0000	0.0044	0.0000	0.0000	0.0041	0.0000	0.0040
8.0000	0.0048	0.0000	0.0000	0.0043	0.0000	0.0042
9.0000	0.0057	0.0000	0.0000	0.0050	0.0000	0.0049
10.0000	0.0049	0.0000	0.0000	0.0041	0.0000	0.0041
11.0000	0.0047	0.0000	0.0000	0.0038	0.0000	0.0038
12.0000	0.0047	0.0000	0.0000	0.0038	0.0000	0.0037
13.0000	0.0044	0.0000	0.0000	0.0036	0.0000	0.0036
14.0000	0.0044	0.0000	0.0000	0.0037	0.0000	0.0036
15.0000	0.0046	0.0000	0.0000	0.0038	0.0000	0.0037
16.0000	0.0045	0.0000	0.0000	0.0038	0.0000	0.0038
17.0000	0.0042	0.0000	0.0000	0.0033	0.0000	0.0033
18.0000	0.0046	0.0000	0.0000	0.0038	0.0000	0.0037
19.0000	0.0039	0.0000	0.0000	0.0032	0.0000	0.0032
20.0000	0.0042	0.0000	0.0000	0.0035	0.0000	0.0035
21.0000	0.0041	0.0000	0.0000	0.0034	0.0000	0.0034
22.0000	0.0041	0.0000	0.0000	0.0035	0.0000	0.0035
23.0000	0.0041	0.0000	0.0000	0.0036	0.0000	0.0035
24.0000	0.0040	0.0000	0.0000	0.0035	0.0000	0.0035
25.0000	0.0039	0.0000	0.0000	0.0034	0.0000	0.0034
26.0000	0.0042	0.0000	0.0000	0.0036	0.0000	0.0036
27.0000	0.0044	0.0000	0.0000	0.0040	0.0000	0.0039
28.0000	0.0040	0.0000	0.0000	0.0036	0.0000	0.0035
29.0000	0.0044	0.0000	0.0000	0.0040	0.0000	0.0040
30.0000	0.0045	0.0000	0.0000	0.0042	0.0000	0.0041
31.0000	0.0045	0.0000	0.0000	0.0042	0.0000	0.0041
32.0000	0.0044	0.0000	0.0000	0.0042	0.0000	0.0042
33.0000	0.0044	0.0000	0.0000	0.0042	0.0000	0.0042
34.0000	0.0045	0.0000	0.0000	0.0043	0.0000	0.0043
35.0000	0.0047	0.0000	0.0000	0.0045	0.0000	0.0045
36.0000	0.0042	0.0000	0.0000	0.0041	0.0000	0.0041
37.0000	0.0044	0.0000	0.0000	0.0043	0.0000	0.0043
38.0000	0.0052	0.0000	0.0000	0.0053	0.0000	0.0052
39.0000	0.0048	0.0000	0.0000	0.0049	0.0000	0.0048
40.0000	0.0054	0.0000	0.0000	0.0055	0.0000	0.0055
41.0000	0.0045	0.0000	0.0000	0.0046	0.0000	0.0045
42.0000	0.0053	0.0000	0.0000	0.0054	0.0000	0.0054
43.0000	0.0052	0.0000	0.0000	0.0054	0.0001	0.0053
44.0000	0.0057	0.0000	0.0001	0.0059	0.0001	0.0059
45.0000	0.0056	0.0000	0.0000	0.0057	0.0000	0.0057
46.0000	0.0059	0.0000	0.0001	0.0061	0.0001	0.0061
47.0000	0.0057	0.0000	0.0000	0.0060	0.0000	0.0059
48.0000	0.0058	0.0000	0.0000	0.0061	0.0001	0.0061
49.0000	0.0061	0.0000	0.0001	0.0065	0.0001	0.0065
50.0000	0.0065	0.0000	0.0001	0.0069	0.0001	0.0069
51.0000	0.0066	0.0000	0.0000	0.0070	0.0001	0.0069
52.0000	0.0064	0.0000	0.0001	0.0067	0.0001	0.0067
53.0000	0.0066	0.0000	0.0001	0.0070	0.0001	0.0070
54.0000	0.0065	0.0000	0.0002	0.0068	0.0002	0.0068
55.0000	0.0066	0.0000	0.0002	0.0070	0.0002	0.0069
56.0000	0.0074	0.0000	0.0002	0.0079	0.0002	0.0078
57.0000	0.0069	0.0000	0.0001	0.0075	0.0001	0.0074
58.0000	0.0065	0.0000	0.0003	0.0068	0.0003	0.0068
59.0000	0.0066	0.0000	0.0002	0.0070	0.0002	0.0069
60.0000	0.0068	0.0000	0.0002	0.0073	0.0002	0.0073
61.0000	0.0070	0.0000	0.0002	0.0074	0.0002	0.0074
62.0000	0.0070	0.0000	0.0001	0.0077	0.0001	0.0077
63.0000	0.0067	0.0000	0.0003	0.0071	0.0003	0.0071
64.0000	0.0070	0.0000	0.0003	0.0075	0.0003	0.0075
65.0000	0.0065	0.0000	0.0002	0.0070	0.0002	0.0070
66.0000	0.0069	0.0000	0.0003	0.0073	0.0003	0.0073
67.0000	0.0065	0.0000	0.0003	0.0070	0.0003	0.0069
68.0000	0.0069	0.0000	0.0003	0.0074	0.0003	0.0074
69.0000	0.0067	0.0000	0.0004	0.0073	0.0004	0.0072
70.0000	0.0065	0.0000	0.0004	0.0070	0.0004	0.0069
71.0000	0.0069	0.0000	0.0003	0.0074	0.0003	0.0074
72.0000	0.0065	0.0000	0.0003	0.0070	0.0003	0.0070
73.0000	0.0067	0.0000	0.0004	0.0072	0.0004	0.0072
74.0000	0.0067	0.0000	0.0004	0.0073	0.0004	0.0072
75.0000	0.0069	0.0000	0.0004	0.0074	0.0004	0.0074
76.0000	0.0069	0.0000	0.0004	0.0076	0.0004	0.0076
77.0000	0.0068	0.0000	0.0004	0.0075	0.0004	0.0075
78.0000	0.0069	0.0000	0.0004	0.0075	0.0004	0.0075
79.0000	0.0068	0.0000	0.0005	0.0074	0.0005	0.0074
80.0000	0.0067	0.0000	0.0004	0.0073	0.0004	0.0073
81.0000	0.0065	0.0000	0.0004	0.0073	0.0004	0.0073
82.0000	0.0066	0.0001	0.0004	0.0073	0.0004	0.0073
83.0000	0.0065	0.0001	0.0006	0.0071	0.0006	0.0070
84.0000	0.0058	0.0001	0.0006	0.0062	0.0006	0.0062
85.0000	0.0059	0.0002	0.0005	0.0065	0.0005	0.0065
86.0000	0.0063	0.0001	0.0005	0.0069	0.0005	0.0068
87.0000	0.0057	0.0003	0.0007	0.0061	0.0007	0.0061
88.0000	0.0063	0.0002	0.0006	0.0069	0.0006	0.0069
89.0000	0.0059	0.0003	0.0008	0.0063	0.0008	0.0063
90.0000	0.0056	0.0002	0.0006	0.0060	0.0006	0.0060
91.0000	0.0058	0.0003	0.0008	0.0063	0.0008	0.0063
92.0000	0.0059	0.0003	0.0006	0.0064	0.0006	0.0064
93.0000	0.0056	0.0003	0.0006	0.0061	0.0006	0.0061
94.0000	0.0059	0.0004	0.0008	0.0064	0.0008	0.0064
95.0000	0.0058	0.0004	0.0008	0.0062	0.0008	0.0062
96.0000	0.0060	0.0003	0.0009	0.0065	0.0009	0.0064
97.0000	0.0057	0.0003	0.0008	0.0061	0.0008	0.0061
98.0000	0.0055	0.0005	0.0009	0.0060	0.0009	0.0060
99.0000	0.0052	0.0006	0.0008	0.0056	0.0008	0.0056
100.0000	0.0056	0.0007	0.0010	0.0061	0.0009	0.0061
101.0000	0.0058	0.0008	0.0011	0.0064	0.0010	0.0064
102.0000	0.0059	0.0011	0.0011	0.0065	0.0011	0.0065
103.0000	0.0053	0.0012	0.0010	0.0061	0.0010	0.0061
104.0000	0.0052	0.0011	0.0010	0.0058	0.0010	0.0058
105.0000	0.0056	0.0008	0.0011	0.0061	0.0011	0.0061
106.0000	0.0054	0.0013	0.0011	0.0061	0.0011	0.0061
107.0000	0.0052	0.0007	0.0009	0.0057	0.0009	0.0057
108.0000	0.0054	0.0012	0.0012	0.0060	0.0012	0.0060
109.0000	0.0054	0.0009	0.0012	0.0058	0.0012	0.0058
110.0000	0.0052	0.0010	0.0013	0.0057	0.0012	0.0057
111.0000	0.0053	0.0008	0.0011	0.0057	0.0011	0.0057
112.0000	0.0051	0.0009	0.0013	0.0055	0.0013	0.0055
113.0000	0.0053	0.0008	0.0013	0.0056	0.0013	0.0056
114.0000	0.0050	0.0010	0.0014	0.0054	0.0013	0.0054
115.0000	0.0048	0.0008	0.0013	0.0051	0.0013	0.0051
116.0000	0.0046	0.0006	0.0012	0.0048	0.0012	0.0048
117.0000	0.0054	0.0008	0.0014	0.0055	0.0014	0.0056
118.0000	0.0053	0.0007	0.0014	0.0056	0.0014	0.0056
119.0000	0.0050	0.0005	0.0013	0.0051	0.0013	0.0051
120.0000	0.0051	0.0007	0.0014	0.0051	0.0013	0.0051
121.0000	0.0050	0.0006	0.0014	0.0051	0.0014	0.0051
122.0000	0.0048	0.0008	0.0014	0.0049	0.0014	0.0049
123.0000	0.0051	0.0007	0.0014	0.0052	0.0014	0.0052
124.0000	0.0049	0.0008	0.0016	0.0049	0.0016	0.0049
125.0000	0.0054	0.0008	0.0016	0.0055	0.0015	0.0055
126.0000	0.0050	0.0008	0.0016	0.0050	0.0016	0.0050
127.0000	0.0048	0.0006	0.0015	0.0048	0.0015	0.0048
128.0000	0.0051	0.0008	0.0017	0.0051	0.0016	0.0052
129.0000	0.0052	0.0008	0.0018	0.0052	0.0018	0.0052
130.0000	0.0050	0.0009	0.0017	0.0049	0.0017	0.0049
131.0000	0.0053	0.0006	0.0017	0.0052	0.0016	0.0052
132.0000	0.0052	0.0010	0.0019	0.0051	0.0019	0.0051
133.0000	0.0051	0.0010	0.0020	0.0050	0.0020	0.0050
134.0000	0.0052	0.0012	0.0020	0.0051	0.0020	0.0051
135.0000	0.0048	0.0012	0.0020	0.0047	0.0019	0.0047
136.0000	0.0054	0.0011	0.0021	0.0053	0.0020	0.0053
137.0000	0.0051	0.0014	0.0023	0.0050	0.0023	0.0050
138.0000	0.0052	0.0014	0.0023	0.0051	0.0023	0.0051
139.0000	0.0053	0.0014	0.0024	0.0050	0.0024	0.0051
140.0000	0.0055	0.0015	0.0026	0.0053	0.0025	0.0053
141.0000	0.0051	0.0016	0.0025	0.0050	0.0024	0.0050
142.0000	0.0055	0.0023	0.0028	0.0055	0.0028	0.0055
143.0000	0.0051	0.0020	0.0024	0.0050	0.0024	0.0050
144.0000	0.0053	0.0024	0.0030	0.0052	0.0030	0.0053
145.0000	0.0059	0.0020	0.0031	0.0056	0.0030	0.0056
146.0000	0.0052	0.0018	0.0027	0.0050	0.0026	0.0050
147.0000	0.0055	0.0021	0.0029	0.0052	0.0029	0.0053
148.0000	0.0058	0.0025	0.0031	0.0057	0.0030	0.0058
149.0000	0.0051	0.0025	0.0031	0.0050	0.0030	0.0050
150.0000	0.0057	0.0030	0.0037	0.0054	0.0036	0.0055
151.0000	0.0057	0.0028	0.0037	0.0054	0.0036	0.0054
152.0000	0.0055	0.0029	0.0035	0.0053	0.0034	0.0053
153.0000	0.0056	0.0038	0.0040	0.0055	0.0039	0.0055
154.0000	0.0057	0.0029	0.0038	0.0054	0.0037	0.0054
155.0000	0.0057	0.0034	0.0038	0.0055	0.0037	0.0055
156.0000	0.0058	0.0034	0.0040	0.0054	0.0040	0.0054
157.0000	0.0056	0.0038	0.0043	0.0052	0.0042	0.0052
158.0000	0.0057	0.0040	0.0045	0.0054	0.0044	0.0054
159.0000	0.0056	0.0038	0.0044	0.0052	0.0043	0.0053
160.0000	0.0058	0.0038	0.0046	0.0053	0.0046	0.0053
161.0000	0.0054	0.0040	0.0046	0.0051	0.0045	0.0051
162.0000	0.0059	0.0046	0.0052	0.0055	0.0051	0.0056
163.0000	0.0054	0.0052	0.0050	0.0053	0.0050	0.0054
164.0000	0.0053	0.0056	0.0052	0.0053	0.0051	0.0053
165.0000	0.0057	0.0068	0.0058	0.0059	0.0057	0.0060
166.0000	0.0054	0.0062	0.0057	0.0054	0.0057	0.0054
167.0000	0.0052	0.0066	0.0058	0.0052	0.0058	0.0053
168.0000	0.0048	0.0073	0.0057	0.0052	0.0057	0.0052
169.0000	0.0050	0.0079	0.0065	0.0052	0.0065	0.0052
170.0000	0.0044	0.0099	0.0072	0.0051	0.0071	0.0052
171.0000	0.0047	0.0112	0.0085	0.0057	0.0084	0.0057
172.0000	0.0045	0.0119	0.0085	0.0055	0.0084	0.0056
173.0000	0.0042	0.0117	0.0085	0.0053	0.0084	0.0054
174.0000	0.0040	0.0115	0.0083	0.0053	0.0083	0.0053
175.0000	0.0042	0.0101	0.0078	0.0049	0.0077	0.0050
176.0000	0.0037	0.0111	0.0082	0.0049	0.0082	0.0049
177.0000	0.0033	0.0107	0.0079	0.0042	0.0079	0.0042
178.0000	0.0037	0.0114	0.0094	0.0041	0.0093	0.0042
179.0000	0.0032	0.0115	0.0092	0.0037	0.0092	0.0038
180.0000	0.0030	0.0131	0.0100	0.0037	0.0100	0.0037
181.0000	0.0031	0.0141	0.0111	0.0036	0.0110	0.0036
182.0000	0.0027	0.0138	0.0109	0.0034	0.0109	0.0035
183.0000	0.0026	0.0149	0.0120	0.0032	0.0120	0.0032
184.0000	0.0025	0.0155	0.0132	0.0027	0.0132	0.0028
185.0000	0.0021	0.0156	0.0132	0.0023	0.0132	0.0023
186.0000	0.0021	0.0165	0.0142	0.0020	0.0142	0.0021
187.0000	0.0022	0.0190	0.0162	0.0021	0.0162	0.0021
188.0000	0.0017	0.0203	0.0177	0.0014	0.0178	0.0015
189.0000	0.0019	0.0199	0.0180	0.0013	0.0181	0.0013
190.0000	0.0018	0.0214	0.0197	0.0008	0.0199	0.0008
191.0000	0.0016	0.0230	0.0224	0.0000	0.0227	0.0000
192.0000	0.0016	0.0235	0.0228	0.0000	0.0230	0.0000
193.0000	0.0015	0.0229	0.0228	0.0000	0.0229	0.0000
194.0000	0.0013	0.0252	0.0244	0.0000	0.0246	0.0000
195.0000	0.0013	0.0225	0.0223	0.0000	0.0225	0.0000
196.0000	0.0012	0.0232	0.0231	0.0000	0.0232	0.0000
197.0000	0.0011	0.0248	0.0253	0.0000	0.0254	0.0000
198.0000	0.0010	0.0224	0.0232	0.0000	0.0232	0.0000
199.0000	0.0009	0.0226	0.0233	0.0000	0.0234	0.0000
200.0000	0.0009	0.0227	0.0231	0.0000	0.0232	0.0000
201.0000	0.0009	0.0228	0.0232	0.0000	0.0233	0.0000
202.0000	0.0008	0.0245	0.0251	0.0000	0.0253	0.0000
203.0000	0.0006	0.0232	0.0233	0.0000	0.0234	0.0000
204.0000	0.0007	0.0237	0.0245	0.0000	0.0246	0.0000
205.0000	0.0005	0.0214	0.0219	0.0000	0.0220	0.0000
206.0000	0.0004	0.0220	0.0225	0.0000	0.0225	0.0000
207.0000	0.0005	0.0232	0.0236	0.0000	0.0236	0.0000
208.0000	0.0004	0.0218	0.0222	0.0000	0.0221	0.0000
209.0000	0.0003	0.0209	0.0212	0.0000	0.0212	0.0000
210.0000	0.0003	0.0153	0.0153	0.0000	0.0153	0.0000
211.0000	0.0004	0.0144	0.0142	0.0000	0.0143	0.0000
212.0000	0.0003	0.0145	0.0141	0.0000	0.0142	0.0000
213.0000	0.0003	0.0112	0.0109	0.0000	0.0110	0.0000
214.0000	0.0002	0.0092	0.0091	0.0000	0.0092	0.0000
215.0000	0.0002	0.0083	0.0083	0.0000	0.0083	0.0000
216.0000	0.0002	0.0069	0.0070	0.0000	0.0070	0.0000
217.0000	0.0002	0.0070	0.0074	0.0000	0.0075	0.0000
218.0000	0.0002	0.0059	0.0062	0.0000	0.0062	0.0000
219.0000	0.0002	0.0053	0.0057	0.0000	0.0058	0.0000
220.0000	0.0001	0.0044	0.0048	0.0000	0.0048	0.0000
221.0000	0.0001	0.0031	0.0035	0.0000	0.0035	0.0000
222.0000	0.0001	0.0025	0.0029	0.0000	0.0029	0.0000
223.0000	0.0001	0.0018	0.0022	0.0000	0.0022	0.0000
224.0000	0.0001	0.0016	0.0019	0.0000	0.0019	0.0000
225.0000	0.0001	0.0009	0.0011	0.0000	0.0011	0.0000
226.0000	0.0000	0.0011	0.0013	0.0000	0.0013	0.0000
227.0000	0.0000	0.0007	0.0008	0.0000	0.0008	0.0000
228.0000	0.0001	0.0002	0.0004	0.0000	0.0004	0.0000
229.0000	0.0001	0.0001	0.0001	0.0000	0.0001	0.0000
230.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
231.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
232.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
233.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
234.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
235.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
236.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
237.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
238.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
239.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
240.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
241.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
242.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
243.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
244.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
245.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
246.0000	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000


==> data/estimation_comparison/BSD1_r30_theta_old.dat <==
1.0000	0.0049	0.0000	0.0001	0.0047	0.0001	0.0046
2.0000	0.0016	0.0000	0.0001	0.0016	0.0000	0.0016
3.0000	0.0018	0.0000	0.0001	0.0018	0.0000	0.0017
4.0000	0.0024	0.0000	0.0002	0.0024	0.0001	0.0023
5.0000	0.0031	0.0000	0.0003	0.0031	0.0001	0.0031
6.0000	0.0037	0.0000	0.0002	0.0037	0.0001	0.0036
7.0000	0.0044	0.0000	0.0004	0.0044	0.0002	0.0043
8.0000	0.0048	0.0000	0.0003	0.0048	0.0001	0.0046
9.0000	0.0057	0.0000	0.0004	0.0056	0.0001	0.0054
10.0000	0.0049	0.0000	0.0002	0.0048	0.0000	0.0047
11.0000	0.0047	0.0000	0.0002	0.0046	0.0000	0.0044
12.0000	0.0047	0.0000	0.0002	0.0046	0.0001	0.0044
13.0000	0.0044	0.0000	0.0002	0.0043	0.0000	0.0042
14.0000	0.0044	0.0000	0.0002	0.0043	0.0000	0.0042
15.0000	0.0046	0.0000	0.0002	0.0044	0.0000	0.0043
16.0000	0.0045	0.0000	0.0003	0.0044	0.0000	0.0043
17.0000	0.0042	0.0000	0.0001	0.0040	0.0001	0.0039
18.0000	0.0046	0.0000	0.0002	0.0045	0.0001	0.0044
19.0000	0.0039	0.0000	0.0002	0.0038	0.0000	0.0037
20.0000	0.0042	0.0000	0.0002	0.0041	0.0000	0.0040
21.0000	0.0041	0.0000	0.0002	0.0040	0.0000	0.0039
22.0000	0.0041	0.0000	0.0002	0.0040	0.0000	0.0039
23.0000	0.0041	0.0000	0.0002	0.0041	0.0000	0.0040
24.0000	0.0040	0.0000	0.0003	0.0040	0.0001	0.0039
25.0000	0.0039	0.0000	0.0002	0.0039	0.0000	0.0037
26.0000	0.0042	0.0000	0.0002	0.0041	0.0000	0.0040
27.0000	0.0044	0.0000	0.0003	0.0044	0.0001	0.0043
28.0000	0.0040	0.0000	0.0003	0.0040	0.0001	0.0038
29.0000	0.0044	0.0000	0.0004	0.0044	0.0001	0.0043
30.0000	0.0045	0.0000	0.0004	0.0045	0.0002	0.0044
31.0000	0.0045	0.0000	0.0003	0.0045	0.0001	0.0043
32.0000	0.0044	0.0000	0.0004	0.0044	0.0002	0.0043
33.0000	0.0044	0.0000	0.0004	0.0044	0.0002	0.0043
34.0000	0.0045	0.0000	0.0004	0.0046	0.0002	0.0044
35.0000	0.0047	0.0000	0.0004	0.0047	0.0002	0.0046
36.0000	0.0042	0.0000	0.0004	0.0042	0.0002	0.0041
37.0000	0.0044	0.0000	0.0005	0.0044	0.0003	0.0043
38.0000	0.0052	0.0000	0.0006	0.0053	0.0004	0.0052
39.0000	0.0048	0.0000	0.0006	0.0049	0.0004	0.0047
40.0000	0.0054	0.0000	0.0006	0.0055	0.0004	0.0053
41.0000	0.0045	0.0000	0.0005	0.0046	0.0003	0.0044
42.0000	0.0053	0.0000	0.0006	0.0054	0.0004	0.0053
43.0000	0.0052	0.0000	0.0006	0.0053	0.0004	0.0051
44.0000	0.0057	0.0000	0.0006	0.0058	0.0004	0.0056
45.0000	0.0056	0.0000	0.0006	0.0057	0.0004	0.0055
46.0000	0.0059	0.0000	0.0007	0.0060	0.0004	0.0058
47.0000	0.0057	0.0000	0.0007	0.0058	0.0005	0.0056
48.0000	0.0058	0.0000	0.0007	0.0060	0.0005	0.0058
49.0000	0.0061	0.0000	0.0007	0.0062	0.0005	0.0061
50.0000	0.0065	0.0000	0.0008	0.0066	0.0005	0.0064
51.0000	0.0066	0.0000	0.0008	0.0067	0.0006	0.0065
52.0000	0.0064	0.0000	0.0007	0.0065	0.0005	0.0063
53.0000	0.0066	0.0000	0.0008	0.0067	0.0005	0.0066
54.0000	0.0065	0.0000	0.0007	0.0065	0.0004	0.0064
55.0000	0.0066	0.0000	0.0007	0.0066	0.0004	0.0065
56.0000	0.0074	0.0000	0.0008	0.0075	0.0006	0.0073
57.0000	0.0069	0.0000	0.0008	0.0071	0.0006	0.0069
58.0000	0.0065	0.0000	0.0006	0.0065	0.0004	0.0064
59.0000	0.0066	0.0000	0.0007	0.0067	0.0005	0.0066
60.0000	0.0068	0.0000	0.0008	0.0069	0.0005	0.0068
61.0000	0.0070	0.0000	0.0008	0.0071	0.0005	0.0069
62.0000	0.0070	0.0000	0.0009	0.0072	0.0006	0.0070
63.0000	0.0067	0.0000	0.0006	0.0067	0.0004	0.0066
64.0000	0.0070	0.0000	0.0007	0.0071	0.0005	0.0069
65.0000	0.0065	0.0000	0.0007	0.0066	0.0005	0.0064
66.0000	0.0069	0.0000	0.0007	0.0069	0.0004	0.0068
67.0000	0.0065	0.0000	0.0006	0.0065	0.0004	0.0064
68.0000	0.0069	0.0000	0.0007	0.0069	0.0005	0.0068
69.0000	0.0067	0.0000	0.0006	0.0067	0.0004	0.0066
70.0000	0.0065	0.0000	0.0006	0.0065	0.0004	0.0064
71.0000	0.0069	0.0000	0.0007	0.0069	0.0004	0.0068
72.0000	0.0065	0.0000	0.0007	0.0065	0.0005	0.0064
73.0000	0.0067	0.0000	0.0006	0.0067	0.0004	0.0065
74.0000	0.0067	0.0000	0.0006	0.0068	0.0004	0.0066
75.0000	0.0069	0.0000	0.0006	0.0069	0.0004	0.0067
76.0000	0.0069	0.0000	0.0007	0.0070	0.0005	0.0068
77.0000	0.0068	0.0000	0.0007	0.0069	0.0005	0.0068
78.0000	0.0069	0.0000	0.0006	0.0069	0.0004	0.0068
79.0000	0.0068	0.0000	0.0006	0.0068	0.0004	0.0067
80.0000	0.0067	0.0000	0.0006	0.0067	0.0004	0.0066
81.0000	0.0065	0.0000	0.0007	0.0066	0.0005	0.0065
82.0000	0.0066	0.0001	0.0006	0.0066	0.0004	0.0065
83.0000	0.0065	0.0001	0.0004	0.0065	0.0002	0.0064
84.0000	0.0058	0.0001	0.0003	0.0057	0.0001	0.0056
85.0000	0.0059	0.0002	0.0004	0.0059	0.0002	0.0058
86.0000	0.0063	0.0001	0.0005	0.0063	0.0003	0.0062
87.0000	0.0057	0.0003	0.0001	0.0056	0.0001	0.0055
88.0000	0.0063	0.0002	0.0004	0.0063	0.0002	0.0062
89.0000	0.0059	0.0003	0.0001	0.0058	0.0000	0.0057
90.0000	0.0056	0.0002	0.0002	0.0055	0.0001	0.0054
91.0000	0.0058	0.0003	0.0001	0.0057	0.0000	0.0057
92.0000	0.0059	0.0003	0.0002	0.0059	0.0001	0.0058
93.0000	0.0056	0.0003	0.0002	0.0056	0.0001	0.0055
94.0000	0.0059	0.0004	0.0000	0.0059	0.0001	0.0058
95.0000	0.0058	0.0004	0.0000	0.0057	0.0001	0.0056
96.0000	0.0060	0.0003	0.0000	0.0059	0.0001	0.0058
97.0000	0.0057	0.0003	0.0000	0.0056	0.0001	0.0056
98.0000	0.0055	0.0005	0.0001	0.0055	0.0002	0.0054
99.0000	0.0052	0.0006	0.0001	0.0052	0.0002	0.0051
100.0000	0.0056	0.0007	0.0001	0.0056	0.0002	0.0056
101.0000	0.0058	0.0008	0.0002	0.0058	0.0002	0.0058
102.0000	0.0059	0.0011	0.0002	0.0060	0.0003	0.0059
103.0000	0.0053	0.0012	0.0002	0.0055	0.0003	0.0055
104.0000	0.0052	0.0011	0.0002	0.0053	0.0003	0.0053
105.0000	0.0056	0.0008	0.0003	0.0056	0.0004	0.0056
106.0000	0.0054	0.0013	0.0003	0.0056	0.0004	0.0056
107.0000	0.0052	0.0007	0.0002	0.0052	0.0002	0.0052
108.0000	0.0054	0.0012	0.0004	0.0056	0.0004	0.0055
109.0000	0.0054	0.0009	0.0005	0.0053	0.0005	0.0053
110.0000	0.0052	0.0010	0.0005	0.0052	0.0006	0.0052
111.0000	0.0053	0.0008	0.0004	0.0052	0.0004	0.0052
112.0000	0.0051	0.0009	0.0006	0.0050	0.0006	0.0050
113.0000	0.0053	0.0008	0.0005	0.0051	0.0006	0.0051
114.0000	0.0050	0.0010	0.0006	0.0049	0.0007	0.0049
115.0000	0.0048	0.0008	0.0006	0.0046	0.0006	0.0046
116.0000	0.0046	0.0006	0.0005	0.0044	0.0005	0.0044
117.0000	0.0054	0.0008	0.0007	0.0051	0.0007	0.0051
118.0000	0.0053	0.0007	0.0006	0.0051	0.0007	0.0051
119.0000	0.0050	0.0005	0.0006	0.0047	0.0006	0.0047
120.0000	0.0051	0.0007	0.0007	0.0048	0.0007	0.0048
121.0000	0.0050	0.0006	0.0008	0.0047	0.0008	0.0047
122.0000	0.0048	0.0008	0.0007	0.0045	0.0007	0.0045
123.0000	0.0051	0.0007	0.0007	0.0048	0.0007	0.0048
124.0000	0.0049	0.0008	0.0010	0.0045	0.0009	0.0045
125.0000	0.0054	0.0008	0.0008	0.0051	0.0008	0.0051
126.0000	0.0050	0.0008	0.0010	0.0046	0.0010	0.0046
127.0000	0.0048	0.0006	0.0009	0.0044	0.0009	0.0044
128.0000	0.0051	0.0008	0.0010	0.0047	0.0010	0.0047
129.0000	0.0052	0.0008	0.0012	0.0048	0.0011	0.0048
130.0000	0.0050	0.0009	0.0011	0.0045	0.0011	0.0046
131.0000	0.0053	0.0006	0.0010	0.0048	0.0010	0.0048
132.0000	0.0052	0.0010	0.0013	0.0047	0.0012	0.0048
133.0000	0.0051	0.0010	0.0014	0.0046	0.0013	0.0046
134.0000	0.0052	0.0012	0.0014	0.0047	0.0014	0.0048
135.0000	0.0048	0.0012	0.0014	0.0044	0.0013	0.0045
136.0000	0.0054	0.0011	0.0014	0.0049	0.0014	0.0050
137.0000	0.0051	0.0014	0.0017	0.0046	0.0016	0.0047
138.0000	0.0052	0.0014	0.0017	0.0047	0.0016	0.0048
139.0000	0.0053	0.0014	0.0018	0.0047	0.0017	0.0048
140.0000	0.0055	0.0015	0.0019	0.0049	0.0018	0.0050
141.0000	0.0051	0.0016	0.0019	0.0046	0.0017	0.0047
142.0000	0.0055	0.0023	0.0022	0.0051	0.0021	0.0053
143.0000	0.0051	0.0020	0.0019	0.0047	0.0018	0.0048
144.0000	0.0053	0.0024	0.0024	0.0049	0.0023	0.0050
145.0000	0.0059	0.0020	0.0024	0.0053	0.0023	0.0054
146.0000	0.0052	0.0018	0.0021	0.0047	0.0020	0.0048
147.0000	0.0055	0.0021	0.0024	0.0049	0.0022	0.0050
148.0000	0.0058	0.0025	0.0024	0.0054	0.0023	0.0055
149.0000	0.0051	0.0025	0.0026	0.0047	0.0024	0.0048
150.0000	0.0057	0.0030	0.0031	0.0051	0.0029	0.0053
151.0000	0.0057	0.0028	0.0031	0.0051	0.0029	0.0053
152.0000	0.0055	0.0029	0.0030	0.0051	0.0028	0.0052
153.0000	0.0056	0.0038	0.0034	0.0052	0.0032	0.0054
154.0000	0.0057	0.0029	0.0032	0.0051	0.0030	0.0053
155.0000	0.0057	0.0034	0.0033	0.0052	0.0030	0.0054
156.0000	0.0058	0.0034	0.0036	0.0052	0.0033	0.0054
157.0000	0.0056	0.0038	0.0038	0.0051	0.0036	0.0053
158.0000	0.0057	0.0040	0.0040	0.0052	0.0038	0.0054
159.0000	0.0056	0.0038	0.0039	0.0050	0.0036	0.0052
160.0000	0.0058	0.0038	0.0041	0.0051	0.0039	0.0053
161.0000	0.0054	0.0040	0.0041	0.0048	0.0038	0.0051
162.0000	0.0059	0.0046	0.0047	0.0053	0.0044	0.0055
163.0000	0.0054	0.0052	0.0046	0.0052	0.0044	0.0054
164.0000	0.0053	0.0056	0.0047	0.0052	0.0045	0.0054
165.0000	0.0057	0.0068	0.0053	0.0058	0.0051	0.0060
166.0000	0.0054	0.0062	0.0053	0.0053	0.0051	0.0055
167.0000	0.0052	0.0066	0.0054	0.0051	0.0052	0.0054
168.0000	0.0048	0.0073	0.0054	0.0052	0.0052	0.0054
169.0000	0.0050	0.0079	0.0062	0.0052	0.0060	0.0054
170.0000	0.0044	0.0099	0.0069	0.0052	0.0067	0.0055
171.0000	0.0047	0.0112	0.0081	0.0055	0.0078	0.0059
172.0000	0.0045	0.0119	0.0082	0.0056	0.0079	0.0059
173.0000	0.0042	0.0117	0.0082	0.0052	0.0079	0.0056
174.0000	0.0040	0.0115	0.0080	0.0051	0.0077	0.0054
175.0000	0.0042	0.0101	0.0075	0.0048	0.0072	0.0051
176.0000	0.0037	0.0111	0.0079	0.0046	0.0076	0.0050
177.0000	0.0033	0.0107	0.0077	0.0041	0.0075	0.0043
178.0000	0.0037	0.0114	0.0092	0.0040	0.0090	0.0043
179.0000	0.0032	0.0115	0.0091	0.0037	0.0089	0.0040
180.0000	0.0030	0.0131	0.0100	0.0038	0.0098	0.0041
181.0000	0.0031	0.0141	0.0111	0.0037	0.0110	0.0040
182.0000	0.0027	0.0138	0.0108	0.0033	0.0107	0.0036
183.0000	0.0026	0.0149	0.0120	0.0031	0.0119	0.0034
184.0000	0.0025	0.0155	0.0133	0.0026	0.0132	0.0029
185.0000	0.0021	0.0156	0.0134	0.0022	0.0134	0.0025
186.0000	0.0021	0.0165	0.0144	0.0021	0.0145	0.0023
187.0000	0.0022	0.0190	0.0165	0.0022	0.0167	0.0025
188.0000	0.0017	0.0203	0.0181	0.0015	0.0184	0.0017
189.0000	0.0019	0.0199	0.0185	0.0012	0.0188	0.0015
190.0000	0.0018	0.0214	0.0204	0.0009	0.0209	0.0011
191.0000	0.0016	0.0230	0.0232	0.0001	0.0239	0.0001
192.0000	0.0016	0.0235	0.0236	0.0001	0.0243	0.0001
193.0000	0.0015	0.0229	0.0235	0.0004	0.0243	0.0003
194.0000	0.0013	0.0252	0.0252	0.0004	0.0260	0.0002
195.0000	0.0013	0.0225	0.0231	0.0006	0.0239	0.0004
196.0000	0.0012	0.0232	0.0239	0.0008	0.0246	0.0007
197.0000	0.0011	0.0248	0.0261	0.0013	0.0269	0.0011
198.0000	0.0010	0.0224	0.0240	0.0014	0.0245	0.0011
199.0000	0.0009	0.0226	0.0241	0.0014	0.0247	0.0012
200.0000	0.0009	0.0227	0.0239	0.0014	0.0246	0.0012
201.0000	0.0009	0.0228	0.0241	0.0014	0.0248	0.0012
202.0000	0.0008	0.0245	0.0262	0.0018	0.0270	0.0016
203.0000	0.0006	0.0232	0.0244	0.0017	0.0253	0.0016
204.0000	0.0007	0.0237	0.0255	0.0020	0.0265	0.0019
205.0000	0.0005	0.0214	0.0230	0.0018	0.0239	0.0018
206.0000	0.0004	0.0220	0.0235	0.0019	0.0246	0.0020
207.0000	0.0005	0.0232	0.0247	0.0019	0.0259	0.0020
208.0000	0.0004	0.0218	0.0232	0.0019	0.0243	0.0019
209.0000	0.0003	0.0209	0.0222	0.0018	0.0235	0.0020
210.0000	0.0003	0.0153	0.0160	0.0011	0.0170	0.0013
211.0000	0.0004	0.0144	0.0150	0.0009	0.0159	0.0011
212.0000	0.0003	0.0145	0.0149	0.0008	0.0158	0.0010
213.0000	0.0003	0.0112	0.0115	0.0006	0.0122	0.0008
214.0000	0.0002	0.0092	0.0096	0.0006	0.0102	0.0007
215.0000	0.0002	0.0083	0.0087	0.0006	0.0093	0.0007
216.0000	0.0002	0.0069	0.0073	0.0005	0.0078	0.0006
217.0000	0.0002	0.0070	0.0077	0.0007	0.0082	0.0007
218.0000	0.0002	0.0059	0.0064	0.0005	0.0068	0.0006
219.0000	0.0002	0.0053	0.0059	0.0005	0.0063	0.0006
220.0000	0.0001	0.0044	0.0050	0.0005	0.0053	0.0006
221.0000	0.0001	0.0031	0.0036	0.0004	0.0039	0.0005
222.0000	0.0001	0.0025	0.0030	0.0004	0.0032	0.0004
223.0000	0.0001	0.0018	0.0022	0.0003	0.0024	0.0003
224.0000	0.0001	0.0016	0.0020	0.0002	0.0021	0.0003
225.0000	0.0001	0.0009	0.0011	0.0001	0.0012	0.0001
226.0000	0.0000	0.0011	0.0013	0.0002	0.0014	0.0002
227.0000	0.0000	0.0007	0.0008	0.0001	0.0008	0.0001
228.0000	0.0001	0.0002	0.0004	0.0000	0.0004	0.0000
229.0000	0.0001	0.0001	0.0001	0.0000	0.0001	0.0000
230.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
231.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
232.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
233.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
234.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
235.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
236.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
237.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
238.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
239.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
240.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
241.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
242.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
243.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
244.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
245.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
246.0000	0.0001	0.0000	0.0000	0.0001	0.0000	0.0001


==> data/estimation_comparison/BSD2_r24_theta.dat <==
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
4.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
5.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
6.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
7.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
8.0000	0.0000	0.0002	0.0001	0.0000	0.0001	0.0000
9.0000	0.0000	0.0003	0.0003	0.0000	0.0003	0.0000
10.0000	0.0000	0.0002	0.0002	0.0000	0.0002	0.0000
11.0000	0.0000	0.0003	0.0004	0.0000	0.0004	0.0000
12.0000	0.0000	0.0005	0.0005	0.0000	0.0005	0.0000
13.0000	0.0000	0.0009	0.0008	0.0000	0.0008	0.0000
14.0000	0.0000	0.0007	0.0008	0.0000	0.0008	0.0000
15.0000	0.0000	0.0008	0.0008	0.0000	0.0008	0.0000
16.0000	0.0001	0.0015	0.0015	0.0001	0.0015	0.0001
17.0000	0.0000	0.0012	0.0010	0.0000	0.0010	0.0000
18.0000	0.0001	0.0018	0.0017	0.0000	0.0017	0.0000
19.0000	0.0001	0.0018	0.0017	0.0000	0.0017	0.0000
20.0000	0.0001	0.0024	0.0021	0.0000	0.0021	0.0000
21.0000	0.0001	0.0027	0.0025	0.0001	0.0025	0.0000
22.0000	0.0001	0.0031	0.0029	0.0001	0.0029	0.0000
23.0000	0.0001	0.0032	0.0029	0.0001	0.0029	0.0001
24.0000	0.0001	0.0040	0.0035	0.0001	0.0035	0.0001
25.0000	0.0001	0.0042	0.0038	0.0001	0.0038	0.0000
26.0000	0.0002	0.0042	0.0039	0.0001	0.0040	0.0001
27.0000	0.0002	0.0050	0.0047	0.0001	0.0047	0.0001
28.0000	0.0003	0.0056	0.0054	0.0001	0.0054	0.0001
29.0000	0.0002	0.0060	0.0053	0.0001	0.0053	0.0001
30.0000	0.0002	0.0070	0.0063	0.0001	0.0063	0.0001
31.0000	0.0002	0.0068	0.0061	0.0001	0.0061	0.0001
32.0000	0.0002	0.0073	0.0066	0.0001	0.0066	0.0001
33.0000	0.0002	0.0085	0.0075	0.0001	0.0075	0.0001
34.0000	0.0002	0.0090	0.0083	0.0000	0.0083	0.0000
35.0000	0.0002	0.0105	0.0095	0.0001	0.0095	0.0001
36.0000	0.0002	0.0104	0.0092	0.0001	0.0092	0.0001
37.0000	0.0003	0.0110	0.0099	0.0002	0.0099	0.0001
38.0000	0.0002	0.0109	0.0096	0.0001	0.0096	0.0001
39.0000	0.0002	0.0124	0.0109	0.0001	0.0109	0.0001
40.0000	0.0003	0.0127	0.0113	0.0001	0.0113	0.0001
41.0000	0.0003	0.0135	0.0121	0.0001	0.0121	0.0000
42.0000	0.0003	0.0131	0.0113	0.0002	0.0113	0.0002
43.0000	0.0003	0.0147	0.0127	0.0002	0.0127	0.0002
44.0000	0.0003	0.0150	0.0128	0.0002	0.0128	0.0002
45.0000	0.0004	0.0146	0.0128	0.0003	0.0127	0.0002
46.0000	0.0003	0.0150	0.0132	0.0002	0.0132	0.0002
47.0000	0.0005	0.0153	0.0133	0.0004	0.0133	0.0003
48.0000	0.0004	0.0154	0.0131	0.0004	0.0131	0.0003
49.0000	0.0004	0.0161	0.0139	0.0003	0.0139	0.0002
50.0000	0.0004	0.0164	0.0142	0.0003	0.0141	0.0003
51.0000	0.0004	0.0173	0.0147	0.0004	0.0147	0.0004
52.0000	0.0003	0.0165	0.0139	0.0003	0.0138	0.0003
53.0000	0.0005	0.0151	0.0132	0.0003	0.0131	0.0003
54.0000	0.0005	0.0192	0.0168	0.0004	0.0166	0.0003
55.0000	0.0006	0.0179	0.0155	0.0004	0.0154	0.0004
56.0000	0.0006	0.0177	0.0156	0.0004	0.0156	0.0004
57.0000	0.0006	0.0176	0.0151	0.0005	0.0150	0.0005
58.0000	0.0007	0.0164	0.0145	0.0005	0.0143	0.0005
59.0000	0.0005	0.0167	0.0146	0.0003	0.0145	0.0003
60.0000	0.0006	0.0181	0.0158	0.0005	0.0156	0.0004
61.0000	0.0008	0.0174	0.0155	0.0006	0.0153	0.0006
62.0000	0.0006	0.0171	0.0149	0.0005	0.0148	0.0005
63.0000	0.0007	0.0175	0.0146	0.0007	0.0145	0.0007
64.0000	0.0007	0.0157	0.0140	0.0005	0.0139	0.0005
65.0000	0.0009	0.0151	0.0133	0.0007	0.0132	0.0007
66.0000	0.0008	0.0160	0.0141	0.0007	0.0139	0.0007
67.0000	0.0008	0.0154	0.0134	0.0006	0.0132	0.0006
68.0000	0.0009	0.0150	0.0128	0.0008	0.0126	0.0008
69.0000	0.0012	0.0152	0.0133	0.0010	0.0132	0.0010
70.0000	0.0011	0.0151	0.0129	0.0011	0.0127	0.0011
71.0000	0.0010	0.0168	0.0146	0.0009	0.0143	0.0010
72.0000	0.0011	0.0148	0.0129	0.0009	0.0127	0.0009
73.0000	0.0013	0.0133	0.0118	0.0011	0.0117	0.0011
74.0000	0.0011	0.0152	0.0134	0.0009	0.0133	0.0009
75.0000	0.0015	0.0150	0.0134	0.0013	0.0132	0.0013
76.0000	0.0014	0.0146	0.0126	0.0013	0.0124	0.0013
77.0000	0.0016	0.0136	0.0123	0.0014	0.0121	0.0014
78.0000	0.0016	0.0138	0.0122	0.0014	0.0121	0.0014
79.0000	0.0017	0.0131	0.0119	0.0015	0.0118	0.0015
80.0000	0.0020	0.0123	0.0108	0.0018	0.0107	0.0018
81.0000	0.0019	0.0120	0.0110	0.0017	0.0108	0.0017
82.0000	0.0019	0.0124	0.0112	0.0017	0.0110	0.0017
83.0000	0.0020	0.0124	0.0113	0.0017	0.0111	0.0017
84.0000	0.0021	0.0117	0.0105	0.0019	0.0103	0.0019
85.0000	0.0022	0.0121	0.0111	0.0019	0.0109	0.0019
86.0000	0.0024	0.0109	0.0104	0.0021	0.0103	0.0021
87.0000	0.0023	0.0103	0.0097	0.0020	0.0096	0.0020
88.0000	0.0023	0.0110	0.0103	0.0020	0.0102	0.0020
89.0000	0.0027	0.0093	0.0088	0.0024	0.0088	0.0024
90.0000	0.0028	0.0082	0.0082	0.0025	0.0081	0.0025
91.0000	0.0027	0.0084	0.0081	0.0024	0.0080	0.0024
92.0000	0.0030	0.0074	0.0076	0.0026	0.0076	0.0026
93.0000	0.0031	0.0072	0.0071	0.0029	0.0071	0.0029
94.0000	0.0033	0.0079	0.0082	0.0029	0.0081	0.0029
95.0000	0.0034	0.0075	0.0076	0.0030	0.0076	0.0030
96.0000	0.0034	0.0063	0.0066	0.0030	0.0066	0.0030
97.0000	0.0035	0.0063	0.0067	0.0031	0.0067	0.0031
98.0000	0.0037	0.0054	0.0060	0.0033	0.0060	0.0033
99.0000	0.0040	0.0050	0.0058	0.0036	0.0059	0.0036
100.0000	0.0043	0.0050	0.0063	0.0038	0.0063	0.0038
101.0000	0.0041	0.0038	0.0051	0.0036	0.0052	0.0036
102.0000	0.0044	0.0040	0.0049	0.0040	0.0050	0.0040
103.0000	0.0046	0.0031	0.0044	0.0042	0.0045	0.0041
104.0000	0.0044	0.0035	0.0047	0.0040	0.0048	0.0039
105.0000	0.0046	0.0023	0.0038	0.0042	0.0039	0.0042
106.0000	0.0052	0.0022	0.0043	0.0047	0.0044	0.0046
107.0000	0.0052	0.0021	0.0042	0.0047	0.0043	0.0047
108.0000	0.0051	0.0021	0.0039	0.0047	0.0040	0.0046
109.0000	0.0051	0.0013	0.0033	0.0045	0.0034	0.0045
110.0000	0.0060	0.0018	0.0037	0.0055	0.0038	0.0055
111.0000	0.0060	0.0010	0.0033	0.0055	0.0034	0.0054
112.0000	0.0062	0.0008	0.0033	0.0057	0.0034	0.0057
113.0000	0.0062	0.0010	0.0032	0.0057	0.0034	0.0056
114.0000	0.0067	0.0008	0.0031	0.0062	0.0033	0.0062
115.0000	0.0065	0.0009	0.0033	0.0058	0.0035	0.0058
116.0000	0.0069	0.0005	0.0032	0.0064	0.0034	0.0064
117.0000	0.0072	0.0005	0.0029	0.0067	0.0031	0.0067
118.0000	0.0072	0.0003	0.0030	0.0067	0.0032	0.0067
119.0000	0.0073	0.0006	0.0029	0.0068	0.0031	0.0068
120.0000	0.0077	0.0005	0.0030	0.0073	0.0032	0.0072
121.0000	0.0078	0.0004	0.0031	0.0073	0.0033	0.0073
122.0000	0.0078	0.0005	0.0029	0.0074	0.0031	0.0074
123.0000	0.0077	0.0005	0.0029	0.0072	0.0031	0.0072
124.0000	0.0086	0.0003	0.0025	0.0083	0.0027	0.0083
125.0000	0.0081	0.0001	0.0026	0.0078	0.0027	0.0077
126.0000	0.0085	0.0002	0.0025	0.0082	0.0027	0.0082
127.0000	0.0092	0.0002	0.0026	0.0090	0.0027	0.0090
128.0000	0.0086	0.0002	0.0024	0.0084	0.0025	0.0084
129.0000	0.0087	0.0002	0.0021	0.0086	0.0022	0.0086
130.0000	0.0093	0.0001	0.0023	0.0091	0.0025	0.0091
131.0000	0.0093	0.0001	0.0019	0.0091	0.0021	0.0091
132.0000	0.0098	0.0002	0.0023	0.0096	0.0024	0.0096
133.0000	0.0098	0.0001	0.0020	0.0098	0.0021	0.0098
134.0000	0.0100	0.0001	0.0020	0.0098	0.0022	0.0098
135.0000	0.0105	0.0002	0.0023	0.0104	0.0024	0.0104
136.0000	0.0101	0.0001	0.0018	0.0101	0.0020	0.0101
137.0000	0.0104	0.0000	0.0018	0.0105	0.0019	0.0105
138.0000	0.0107	0.0001	0.0015	0.0108	0.0016	0.0108
139.0000	0.0107	0.0002	0.0013	0.0109	0.0014	0.0109
140.0000	0.0111	0.0002	0.0016	0.0112	0.0017	0.0112
141.0000	0.0105	0.0001	0.0013	0.0106	0.0014	0.0107
142.0000	0.0113	0.0002	0.0011	0.0115	0.0012	0.0115
143.0000	0.0116	0.0001	0.0013	0.0117	0.0014	0.0118
144.0000	0.0122	0.0001	0.0011	0.0124	0.0012	0.0124
145.0000	0.0117	0.0002	0.0006	0.0120	0.0007	0.0120
146.0000	0.0119	0.0001	0.0011	0.0122	0.0012	0.0122
147.0000	0.0117	0.0000	0.0004	0.0120	0.0005	0.0121
148.0000	0.0115	0.0001	0.0009	0.0118	0.0010	0.0118
149.0000	0.0119	0.0000	0.0001	0.0124	0.0002	0.0124
150.0000	0.0123	0.0002	0.0002	0.0126	0.0004	0.0126
151.0000	0.0115	0.0001	0.0002	0.0120	0.0002	0.0120
152.0000	0.0124	0.0000	0.0001	0.0128	0.0002	0.0128
153.0000	0.0123	0.0001	0.0000	0.0127	0.0000	0.0128
154.0000	0.0126	0.0000	0.0000	0.0130	0.0000	0.0131
155.0000	0.0130	0.0002	0.0000	0.0136	0.0000	0.0137
156.0000	0.0127	0.0000	0.0000	0.0133	0.0000	0.0134
157.0000	0.0121	0.0002	0.0000	0.0126	0.0000	0.0127
158.0000	0.0129	0.0001	0.0000	0.0136	0.0000	0.0136
159.0000	0.0127	0.0001	0.0000	0.0134	0.0000	0.0135
160.0000	0.0130	0.0001	0.0000	0.0137	0.0000	0.0138
161.0000	0.0130	0.0001	0.0000	0.0137	0.0000	0.0137
162.0000	0.0128	0.0001	0.0000	0.0137	0.0000	0.0138
163.0000	0.0126	0.0000	0.0000	0.0133	0.0000	0.0133
164.0000	0.0132	0.0001	0.0000	0.0139	0.0000	0.0140
165.0000	0.0120	0.0000	0.0000	0.0126	0.0000	0.0127
166.0000	0.0120	0.0002	0.0000	0.0127	0.0000	0.0128
167.0000	0.0118	0.0001	0.0000	0.0125	0.0000	0.0125
168.0000	0.0117	0.0000	0.0000	0.0124	0.0000	0.0124
169.0000	0.0116	0.0001	0.0000	0.0122	0.0000	0.0123
170.0000	0.0118	0.0001	0.0000	0.0124	0.0000	0.0124
171.0000	0.0112	0.0002	0.0000	0.0120	0.0000	0.0120
172.0000	0.0115	0.0002	0.0000	0.0122	0.0000	0.0122
173.0000	0.0111	0.0001	0.0000	0.0117	0.0000	0.0117
174.0000	0.0104	0.0000	0.0000	0.0109	0.0000	0.0110
175.0000	0.0103	0.0000	0.0000	0.0111	0.0000	0.0111
176.0000	0.0094	0.0001	0.0000	0.0100	0.0000	0.0100
177.0000	0.0098	0.0001	0.0000	0.0104	0.0000	0.0104
178.0000	0.0094	0.0000	0.0000	0.0100	0.0000	0.0100
179.0000	0.0091	0.0001	0.0000	0.0096	0.0000	0.0096
180.0000	0.0086	0.0001	0.0000	0.0091	0.0000	0.0091
181.0000	0.0080	0.0000	0.0000	0.0084	0.0000	0.0084
182.0000	0.0079	0.0001	0.0000	0.0085	0.0000	0.0085
183.0000	0.0077	0.0001	0.0002	0.0081	0.0002	0.0081
184.0000	0.0069	0.0000	0.0000	0.0073	0.0000	0.0073
185.0000	0.0069	0.0000	0.0000	0.0074	0.0000	0.0074
186.0000	0.0065	0.0001	0.0003	0.0068	0.0003	0.0068
187.0000	0.0061	0.0001	0.0000	0.0065	0.0000	0.0065
188.0000	0.0058	0.0000	0.0002	0.0061	0.0002	0.0062
189.0000	0.0057	0.0000	0.0002	0.0059	0.0002	0.0059
190.0000	0.0050	0.0001	0.0004	0.0052	0.0004	0.0052
191.0000	0.0052	0.0001	0.0003	0.0055	0.0003	0.0056
192.0000	0.0044	0.0000	0.0002	0.0046	0.0002	0.0046
193.0000	0.0047	0.0001	0.0001	0.0049	0.0001	0.0050
194.0000	0.0040	0.0000	0.0004	0.0043	0.0004	0.0043
195.0000	0.0036	0.0001	0.0004	0.0038	0.0004	0.0038
196.0000	0.0035	0.0000	0.0005	0.0036	0.0005	0.0036
197.0000	0.0034	0.0000	0.0006	0.0036	0.0006	0.0036
198.0000	0.0031	0.0000	0.0004	0.0032	0.0004	0.0032
199.0000	0.0029	0.0000	0.0004	0.0030	0.0003	0.0031
200.0000	0.0029	0.0000	0.0007	0.0030	0.0007	0.0030
201.0000	0.0026	0.0000	0.0005	0.0027	0.0005	0.0027
202.0000	0.0024	0.0000	0.0006	0.0025	0.0006	0.0025
203.0000	0.0021	0.0000	0.0005	0.0022	0.0004	0.0022
204.0000	0.0022	0.0000	0.0003	0.0023	0.0003	0.0023
205.0000	0.0019	0.0000	0.0006	0.0020	0.0006	0.0020
206.0000	0.0018	0.0000	0.0005	0.0018	0.0005	0.0018
207.0000	0.0017	0.0000	0.0004	0.0018	0.0004	0.0018
208.0000	0.0016	0.0000	0.0004	0.0016	0.0004	0.0016
209.0000	0.0013	0.0000	0.0004	0.0014	0.0004	0.0014
210.0000	0.0013	0.0000	0.0003	0.0013	0.0003	0.0013
211.0000	0.0012	0.0000	0.0003	0.0012	0.0003	0.0012
212.0000	0.0011	0.0000	0.0003	0.0012	0.0003	0.0012
213.0000	0.0010	0.0000	0.0005	0.0010	0.0005	0.0010
214.0000	0.0009	0.0000	0.0002	0.0010	0.0002	0.0010
215.0000	0.0009	0.0000	0.0003	0.0009	0.0003	0.0009
216.0000	0.0007	0.0000	0.0002	0.0008	0.0002	0.0008
217.0000	0.0008	0.0000	0.0002	0.0008	0.0002	0.0008
218.0000	0.0007	0.0000	0.0002	0.0007	0.0002	0.0007
219.0000	0.0006	0.0000	0.0002	0.0006	0.0002	0.0006
220.0000	0.0005	0.0000	0.0002	0.0005	0.0002	0.0005
221.0000	0.0004	0.0000	0.0001	0.0005	0.0001	0.0005
222.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
223.0000	0.0005	0.0000	0.0002	0.0005	0.0002	0.0005
224.0000	0.0004	0.0000	0.0001	0.0005	0.0001	0.0005
225.0000	0.0004	0.0000	0.0002	0.0004	0.0002	0.0004
226.0000	0.0005	0.0000	0.0001	0.0005	0.0001	0.0005
227.0000	0.0004	0.0000	0.0002	0.0004	0.0002	0.0004
228.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0004
229.0000	0.0002	0.0000	0.0001	0.0002	0.0001	0.0002
230.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
231.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0003
232.0000	0.0002	0.0000	0.0001	0.0002	0.0001	0.0002
233.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0003
234.0000	0.0016	0.0000	0.0007	0.0015	0.0007	0.0015


==> data/estimation_comparison/BSD2_r30_theta.dat <==
1.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
4.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
5.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
6.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
7.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
8.0000	0.0000	0.0002	0.0001	0.0000	0.0001	0.0000
9.0000	0.0000	0.0003	0.0003	0.0000	0.0003	0.0000
10.0000	0.0000	0.0002	0.0002	0.0000	0.0002	0.0000
11.0000	0.0000	0.0003	0.0004	0.0000	0.0004	0.0000
12.0000	0.0000	0.0005	0.0005	0.0000	0.0005	0.0000
13.0000	0.0000	0.0009	0.0008	0.0000	0.0008	0.0000
14.0000	0.0000	0.0007	0.0008	0.0001	0.0008	0.0001
15.0000	0.0000	0.0008	0.0008	0.0001	0.0008	0.0001
16.0000	0.0001	0.0015	0.0015	0.0002	0.0015	0.0001
17.0000	0.0000	0.0012	0.0011	0.0001	0.0011	0.0001
18.0000	0.0001	0.0018	0.0018	0.0001	0.0018	0.0001
19.0000	0.0001	0.0018	0.0017	0.0001	0.0017	0.0001
20.0000	0.0001	0.0024	0.0022	0.0002	0.0022	0.0002
21.0000	0.0001	0.0027	0.0026	0.0002	0.0026	0.0002
22.0000	0.0001	0.0031	0.0030	0.0002	0.0030	0.0002
23.0000	0.0001	0.0032	0.0030	0.0003	0.0030	0.0002
24.0000	0.0001	0.0040	0.0037	0.0003	0.0037	0.0003
25.0000	0.0001	0.0042	0.0039	0.0003	0.0039	0.0003
26.0000	0.0002	0.0042	0.0041	0.0003	0.0041	0.0003
27.0000	0.0002	0.0050	0.0050	0.0003	0.0050	0.0003
28.0000	0.0003	0.0056	0.0057	0.0004	0.0057	0.0004
29.0000	0.0002	0.0060	0.0055	0.0004	0.0055	0.0004
30.0000	0.0002	0.0070	0.0064	0.0005	0.0065	0.0005
31.0000	0.0002	0.0068	0.0063	0.0005	0.0063	0.0005
32.0000	0.0002	0.0073	0.0069	0.0005	0.0069	0.0005
33.0000	0.0002	0.0085	0.0077	0.0006	0.0077	0.0006
34.0000	0.0002	0.0090	0.0087	0.0005	0.0087	0.0005
35.0000	0.0002	0.0105	0.0097	0.0007	0.0097	0.0006
36.0000	0.0002	0.0104	0.0095	0.0007	0.0095	0.0007
37.0000	0.0003	0.0110	0.0102	0.0008	0.0101	0.0008
38.0000	0.0002	0.0109	0.0098	0.0007	0.0098	0.0007
39.0000	0.0002	0.0124	0.0113	0.0008	0.0113	0.0008
40.0000	0.0003	0.0127	0.0116	0.0008	0.0116	0.0008
41.0000	0.0003	0.0135	0.0125	0.0008	0.0125	0.0008
42.0000	0.0003	0.0131	0.0115	0.0009	0.0115	0.0009
43.0000	0.0003	0.0147	0.0130	0.0010	0.0129	0.0010
44.0000	0.0003	0.0150	0.0132	0.0010	0.0131	0.0010
45.0000	0.0004	0.0146	0.0131	0.0010	0.0131	0.0010
46.0000	0.0003	0.0150	0.0137	0.0010	0.0137	0.0010
47.0000	0.0005	0.0153	0.0138	0.0012	0.0137	0.0011
48.0000	0.0004	0.0154	0.0134	0.0012	0.0133	0.0012
49.0000	0.0004	0.0161	0.0143	0.0011	0.0142	0.0011
50.0000	0.0004	0.0164	0.0146	0.0012	0.0146	0.0012
51.0000	0.0004	0.0173	0.0151	0.0013	0.0150	0.0013
52.0000	0.0003	0.0165	0.0142	0.0012	0.0141	0.0012
53.0000	0.0005	0.0151	0.0135	0.0011	0.0134	0.0011
54.0000	0.0005	0.0192	0.0173	0.0014	0.0172	0.0014
55.0000	0.0006	0.0179	0.0159	0.0014	0.0158	0.0014
56.0000	0.0006	0.0177	0.0161	0.0013	0.0160	0.0013
57.0000	0.0006	0.0176	0.0156	0.0014	0.0155	0.0014
58.0000	0.0007	0.0164	0.0148	0.0014	0.0147	0.0013
59.0000	0.0005	0.0167	0.0150	0.0012	0.0149	0.0012
60.0000	0.0006	0.0181	0.0164	0.0014	0.0162	0.0014
61.0000	0.0008	0.0174	0.0158	0.0015	0.0157	0.0015
62.0000	0.0006	0.0171	0.0154	0.0014	0.0153	0.0014
63.0000	0.0007	0.0175	0.0150	0.0016	0.0149	0.0015
64.0000	0.0007	0.0157	0.0142	0.0013	0.0141	0.0013
65.0000	0.0009	0.0151	0.0136	0.0015	0.0135	0.0015
66.0000	0.0008	0.0160	0.0145	0.0015	0.0143	0.0015
67.0000	0.0008	0.0154	0.0137	0.0014	0.0135	0.0014
68.0000	0.0009	0.0150	0.0131	0.0015	0.0129	0.0015
69.0000	0.0012	0.0152	0.0136	0.0018	0.0135	0.0018
70.0000	0.0011	0.0151	0.0133	0.0018	0.0132	0.0018
71.0000	0.0010	0.0168	0.0150	0.0018	0.0147	0.0018
72.0000	0.0011	0.0148	0.0132	0.0017	0.0130	0.0017
73.0000	0.0013	0.0133	0.0121	0.0017	0.0119	0.0017
74.0000	0.0011	0.0152	0.0138	0.0017	0.0136	0.0017
75.0000	0.0015	0.0150	0.0137	0.0020	0.0135	0.0020
76.0000	0.0014	0.0146	0.0129	0.0020	0.0127	0.0020
77.0000	0.0016	0.0136	0.0125	0.0020	0.0124	0.0020
78.0000	0.0016	0.0138	0.0125	0.0021	0.0123	0.0021
79.0000	0.0017	0.0131	0.0122	0.0021	0.0120	0.0021
80.0000	0.0020	0.0123	0.0109	0.0024	0.0108	0.0024
81.0000	0.0019	0.0120	0.0110	0.0022	0.0109	0.0022
82.0000	0.0019	0.0124	0.0115	0.0023	0.0113	0.0023
83.0000	0.0020	0.0124	0.0116	0.0023	0.0114	0.0023
84.0000	0.0021	0.0117	0.0108	0.0024	0.0106	0.0024
85.0000	0.0022	0.0121	0.0113	0.0025	0.0111	0.0025
86.0000	0.0024	0.0109	0.0107	0.0026	0.0106	0.0026
87.0000	0.0023	0.0103	0.0099	0.0024	0.0098	0.0024
88.0000	0.0023	0.0110	0.0105	0.0025	0.0104	0.0025
89.0000	0.0027	0.0093	0.0088	0.0029	0.0088	0.0029
90.0000	0.0028	0.0082	0.0081	0.0028	0.0080	0.0028
91.0000	0.0027	0.0084	0.0082	0.0028	0.0081	0.0028
92.0000	0.0030	0.0074	0.0077	0.0029	0.0077	0.0029
93.0000	0.0031	0.0072	0.0071	0.0032	0.0071	0.0031
94.0000	0.0033	0.0079	0.0081	0.0032	0.0081	0.0032
95.0000	0.0034	0.0075	0.0076	0.0034	0.0076	0.0033
96.0000	0.0034	0.0063	0.0065	0.0033	0.0065	0.0033
97.0000	0.0035	0.0063	0.0066	0.0034	0.0066	0.0033
98.0000	0.0037	0.0054	0.0059	0.0035	0.0059	0.0035
99.0000	0.0040	0.0050	0.0057	0.0038	0.0057	0.0037
100.0000	0.0043	0.0050	0.0061	0.0040	0.0061	0.0040
101.0000	0.0041	0.0038	0.0048	0.0038	0.0048	0.0037
102.0000	0.0044	0.0040	0.0047	0.0041	0.0048	0.0041
103.0000	0.0046	0.0031	0.0041	0.0042	0.0042	0.0042
104.0000	0.0044	0.0035	0.0044	0.0040	0.0045	0.0040
105.0000	0.0046	0.0023	0.0033	0.0042	0.0034	0.0042
106.0000	0.0052	0.0022	0.0039	0.0047	0.0040	0.0047
107.0000	0.0052	0.0021	0.0038	0.0047	0.0039	0.0047
108.0000	0.0051	0.0021	0.0036	0.0047	0.0037	0.0046
109.0000	0.0051	0.0013	0.0028	0.0045	0.0029	0.0045
110.0000	0.0060	0.0018	0.0031	0.0055	0.0033	0.0054
111.0000	0.0060	0.0010	0.0027	0.0054	0.0029	0.0054
112.0000	0.0062	0.0008	0.0026	0.0057	0.0028	0.0056
113.0000	0.0062	0.0010	0.0026	0.0056	0.0028	0.0056
114.0000	0.0067	0.0008	0.0025	0.0061	0.0027	0.0061
115.0000	0.0065	0.0009	0.0029	0.0058	0.0031	0.0058
116.0000	0.0069	0.0005	0.0026	0.0063	0.0028	0.0063
117.0000	0.0072	0.0005	0.0023	0.0066	0.0025	0.0066
118.0000	0.0072	0.0003	0.0023	0.0066	0.0025	0.0066
119.0000	0.0073	0.0006	0.0023	0.0067	0.0024	0.0067
120.0000	0.0077	0.0005	0.0024	0.0071	0.0026	0.0071
121.0000	0.0078	0.0004	0.0024	0.0072	0.0025	0.0072
122.0000	0.0078	0.0005	0.0022	0.0072	0.0024	0.0072
123.0000	0.0077	0.0005	0.0024	0.0071	0.0025	0.0071
124.0000	0.0086	0.0003	0.0018	0.0081	0.0020	0.0081
125.0000	0.0081	0.0001	0.0017	0.0076	0.0018	0.0076
126.0000	0.0085	0.0002	0.0018	0.0080	0.0020	0.0080
127.0000	0.0092	0.0002	0.0017	0.0087	0.0019	0.0087
128.0000	0.0086	0.0002	0.0015	0.0081	0.0017	0.0081
129.0000	0.0087	0.0002	0.0012	0.0083	0.0015	0.0083
130.0000	0.0093	0.0001	0.0014	0.0088	0.0016	0.0088
131.0000	0.0093	0.0001	0.0012	0.0088	0.0014	0.0088
132.0000	0.0098	0.0002	0.0014	0.0093	0.0016	0.0093
133.0000	0.0098	0.0001	0.0011	0.0095	0.0013	0.0095
134.0000	0.0100	0.0001	0.0013	0.0095	0.0014	0.0095
135.0000	0.0105	0.0002	0.0015	0.0100	0.0017	0.0100
136.0000	0.0101	0.0001	0.0012	0.0097	0.0014	0.0097
137.0000	0.0104	0.0000	0.0008	0.0101	0.0010	0.0101
138.0000	0.0107	0.0001	0.0007	0.0103	0.0009	0.0103
139.0000	0.0107	0.0002	0.0005	0.0105	0.0006	0.0105
140.0000	0.0111	0.0002	0.0011	0.0107	0.0012	0.0107
141.0000	0.0105	0.0001	0.0005	0.0102	0.0006	0.0102
142.0000	0.0113	0.0002	0.0005	0.0109	0.0007	0.0109
143.0000	0.0116	0.0001	0.0007	0.0112	0.0008	0.0112
144.0000	0.0122	0.0001	0.0004	0.0119	0.0005	0.0119
145.0000	0.0117	0.0002	0.0000	0.0114	0.0000	0.0114
146.0000	0.0119	0.0001	0.0005	0.0116	0.0006	0.0116
147.0000	0.0117	0.0000	0.0000	0.0114	0.0000	0.0114
148.0000	0.0115	0.0001	0.0004	0.0112	0.0005	0.0112
149.0000	0.0119	0.0000	0.0000	0.0117	0.0000	0.0117
150.0000	0.0123	0.0002	0.0000	0.0120	0.0000	0.0120
151.0000	0.0115	0.0001	0.0000	0.0113	0.0000	0.0113
152.0000	0.0124	0.0000	0.0000	0.0121	0.0000	0.0122
153.0000	0.0123	0.0001	0.0000	0.0119	0.0000	0.0120
154.0000	0.0126	0.0000	0.0000	0.0122	0.0000	0.0123
155.0000	0.0130	0.0002	0.0000	0.0128	0.0000	0.0128
156.0000	0.0127	0.0000	0.0000	0.0124	0.0000	0.0124
157.0000	0.0121	0.0002	0.0000	0.0118	0.0000	0.0119
158.0000	0.0129	0.0001	0.0000	0.0127	0.0000	0.0127
159.0000	0.0127	0.0001	0.0000	0.0125	0.0000	0.0126
160.0000	0.0130	0.0001	0.0000	0.0129	0.0000	0.0129
161.0000	0.0130	0.0001	0.0000	0.0127	0.0000	0.0127
162.0000	0.0128	0.0001	0.0000	0.0128	0.0000	0.0128
163.0000	0.0126	0.0000	0.0000	0.0123	0.0000	0.0123
164.0000	0.0132	0.0001	0.0000	0.0128	0.0000	0.0129
165.0000	0.0120	0.0000	0.0000	0.0117	0.0000	0.0117
166.0000	0.0120	0.0002	0.0000	0.0118	0.0000	0.0118
167.0000	0.0118	0.0001	0.0000	0.0115	0.0000	0.0116
168.0000	0.0117	0.0000	0.0000	0.0115	0.0000	0.0116
169.0000	0.0116	0.0001	0.0000	0.0112	0.0000	0.0113
170.0000	0.0118	0.0001	0.0000	0.0114	0.0000	0.0115
171.0000	0.0112	0.0002	0.0000	0.0111	0.0000	0.0112
172.0000	0.0115	0.0002	0.0000	0.0112	0.0000	0.0113
173.0000	0.0111	0.0001	0.0000	0.0108	0.0000	0.0109
174.0000	0.0104	0.0000	0.0000	0.0101	0.0000	0.0102
175.0000	0.0103	0.0000	0.0000	0.0102	0.0000	0.0102
176.0000	0.0094	0.0001	0.0000	0.0092	0.0000	0.0092
177.0000	0.0098	0.0001	0.0000	0.0095	0.0000	0.0096
178.0000	0.0094	0.0000	0.0000	0.0092	0.0000	0.0092
179.0000	0.0091	0.0001	0.0000	0.0089	0.0000	0.0089
180.0000	0.0086	0.0001	0.0001	0.0084	0.0001	0.0084
181.0000	0.0080	0.0000	0.0005	0.0077	0.0005	0.0077
182.0000	0.0079	0.0001	0.0004	0.0078	0.0003	0.0078
183.0000	0.0077	0.0001	0.0009	0.0074	0.0008	0.0074
184.0000	0.0069	0.0000	0.0004	0.0067	0.0004	0.0067
185.0000	0.0069	0.0000	0.0002	0.0068	0.0002	0.0068
186.0000	0.0065	0.0001	0.0008	0.0063	0.0008	0.0063
187.0000	0.0061	0.0001	0.0005	0.0060	0.0005	0.0060
188.0000	0.0058	0.0000	0.0008	0.0056	0.0008	0.0056
189.0000	0.0057	0.0000	0.0007	0.0054	0.0007	0.0054
190.0000	0.0050	0.0001	0.0010	0.0048	0.0010	0.0048
191.0000	0.0052	0.0001	0.0008	0.0051	0.0008	0.0051
192.0000	0.0044	0.0000	0.0005	0.0043	0.0005	0.0043
193.0000	0.0047	0.0001	0.0005	0.0046	0.0005	0.0046
194.0000	0.0040	0.0000	0.0008	0.0040	0.0007	0.0040
195.0000	0.0036	0.0001	0.0008	0.0035	0.0008	0.0035
196.0000	0.0035	0.0000	0.0008	0.0034	0.0007	0.0034
197.0000	0.0034	0.0000	0.0010	0.0033	0.0009	0.0034
198.0000	0.0031	0.0000	0.0008	0.0030	0.0007	0.0030
199.0000	0.0029	0.0000	0.0006	0.0029	0.0006	0.0029
200.0000	0.0029	0.0000	0.0011	0.0028	0.0011	0.0028
201.0000	0.0026	0.0000	0.0007	0.0026	0.0006	0.0026
202.0000	0.0024	0.0000	0.0008	0.0024	0.0008	0.0024
203.0000	0.0021	0.0000	0.0007	0.0021	0.0006	0.0021
204.0000	0.0022	0.0000	0.0006	0.0021	0.0006	0.0022
205.0000	0.0019	0.0000	0.0008	0.0019	0.0008	0.0019
206.0000	0.0018	0.0000	0.0006	0.0017	0.0006	0.0017
207.0000	0.0017	0.0000	0.0004	0.0017	0.0004	0.0017
208.0000	0.0016	0.0000	0.0005	0.0015	0.0005	0.0015
209.0000	0.0013	0.0000	0.0005	0.0013	0.0004	0.0013
210.0000	0.0013	0.0000	0.0003	0.0013	0.0003	0.0013
211.0000	0.0012	0.0000	0.0004	0.0012	0.0004	0.0012
212.0000	0.0011	0.0000	0.0003	0.0011	0.0003	0.0011
213.0000	0.0010	0.0000	0.0006	0.0010	0.0006	0.0010
214.0000	0.0009	0.0000	0.0003	0.0009	0.0003	0.0009
215.0000	0.0009	0.0000	0.0003	0.0008	0.0003	0.0008
216.0000	0.0007	0.0000	0.0002	0.0008	0.0002	0.0008
217.0000	0.0008	0.0000	0.0002	0.0008	0.0002	0.0008
218.0000	0.0007	0.0000	0.0002	0.0007	0.0002	0.0007
219.0000	0.0006	0.0000	0.0003	0.0006	0.0003	0.0006
220.0000	0.0005	0.0000	0.0002	0.0005	0.0002	0.0005
221.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
222.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
223.0000	0.0005	0.0000	0.0002	0.0005	0.0002	0.0005
224.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
225.0000	0.0004	0.0000	0.0002	0.0004	0.0002	0.0004
226.0000	0.0005	0.0000	0.0001	0.0004	0.0001	0.0004
227.0000	0.0004	0.0000	0.0002	0.0004	0.0002	0.0004
228.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0003
229.0000	0.0002	0.0000	0.0001	0.0002	0.0001	0.0002
230.0000	0.0004	0.0000	0.0001	0.0003	0.0001	0.0003
231.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0003
232.0000	0.0002	0.0000	0.0000	0.0002	0.0000	0.0002
233.0000	0.0003	0.0000	0.0002	0.0003	0.0001	0.0003
234.0000	0.0016	0.0000	0.0006	0.0015	0.0006	0.0015


==> data/estimation_comparison/BSD2_r30_theta_old.dat <==
1.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
4.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
5.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
6.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
7.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
8.0000	0.0000	0.0002	0.0001	0.0000	0.0001	0.0000
9.0000	0.0000	0.0003	0.0003	0.0000	0.0003	0.0000
10.0000	0.0000	0.0002	0.0002	0.0000	0.0002	0.0000
11.0000	0.0000	0.0003	0.0004	0.0000	0.0004	0.0000
12.0000	0.0000	0.0005	0.0005	0.0000	0.0005	0.0000
13.0000	0.0000	0.0009	0.0008	0.0000	0.0008	0.0000
14.0000	0.0000	0.0007	0.0008	0.0000	0.0008	0.0000
15.0000	0.0000	0.0008	0.0008	0.0000	0.0007	0.0000
16.0000	0.0001	0.0015	0.0014	0.0001	0.0014	0.0001
17.0000	0.0000	0.0012	0.0010	0.0000	0.0010	0.0000
18.0000	0.0001	0.0018	0.0017	0.0000	0.0017	0.0000
19.0000	0.0001	0.0018	0.0017	0.0000	0.0016	0.0000
20.0000	0.0001	0.0024	0.0021	0.0000	0.0020	0.0000
21.0000	0.0001	0.0027	0.0025	0.0000	0.0025	0.0000
22.0000	0.0001	0.0031	0.0029	0.0001	0.0028	0.0001
23.0000	0.0001	0.0032	0.0028	0.0001	0.0028	0.0001
24.0000	0.0001	0.0040	0.0035	0.0001	0.0035	0.0001
25.0000	0.0001	0.0042	0.0038	0.0001	0.0037	0.0001
26.0000	0.0002	0.0042	0.0039	0.0001	0.0039	0.0001
27.0000	0.0002	0.0050	0.0048	0.0001	0.0048	0.0001
28.0000	0.0003	0.0056	0.0055	0.0001	0.0054	0.0001
29.0000	0.0002	0.0060	0.0052	0.0001	0.0052	0.0001
30.0000	0.0002	0.0070	0.0062	0.0001	0.0061	0.0001
31.0000	0.0002	0.0068	0.0060	0.0001	0.0060	0.0002
32.0000	0.0002	0.0073	0.0066	0.0001	0.0066	0.0001
33.0000	0.0002	0.0085	0.0074	0.0001	0.0073	0.0001
34.0000	0.0002	0.0090	0.0084	0.0000	0.0083	0.0000
35.0000	0.0002	0.0105	0.0094	0.0001	0.0092	0.0001
36.0000	0.0002	0.0104	0.0092	0.0001	0.0091	0.0001
37.0000	0.0003	0.0110	0.0098	0.0002	0.0096	0.0002
38.0000	0.0002	0.0109	0.0095	0.0001	0.0093	0.0001
39.0000	0.0002	0.0124	0.0109	0.0001	0.0107	0.0002
40.0000	0.0003	0.0127	0.0112	0.0001	0.0110	0.0001
41.0000	0.0003	0.0135	0.0121	0.0001	0.0119	0.0001
42.0000	0.0003	0.0131	0.0112	0.0003	0.0110	0.0003
43.0000	0.0003	0.0147	0.0125	0.0003	0.0123	0.0003
44.0000	0.0003	0.0150	0.0127	0.0002	0.0125	0.0002
45.0000	0.0004	0.0146	0.0127	0.0003	0.0125	0.0003
46.0000	0.0003	0.0150	0.0132	0.0002	0.0130	0.0002
47.0000	0.0005	0.0153	0.0133	0.0004	0.0131	0.0004
48.0000	0.0004	0.0154	0.0129	0.0004	0.0127	0.0004
49.0000	0.0004	0.0161	0.0138	0.0003	0.0136	0.0003
50.0000	0.0004	0.0164	0.0141	0.0003	0.0139	0.0004
51.0000	0.0004	0.0173	0.0146	0.0004	0.0143	0.0005
52.0000	0.0003	0.0165	0.0137	0.0004	0.0134	0.0004
53.0000	0.0005	0.0151	0.0132	0.0004	0.0130	0.0004
54.0000	0.0005	0.0192	0.0167	0.0004	0.0164	0.0004
55.0000	0.0006	0.0179	0.0154	0.0005	0.0151	0.0005
56.0000	0.0006	0.0177	0.0156	0.0004	0.0154	0.0004
57.0000	0.0006	0.0176	0.0152	0.0005	0.0149	0.0006
58.0000	0.0007	0.0164	0.0144	0.0005	0.0142	0.0006
59.0000	0.0005	0.0167	0.0146	0.0003	0.0144	0.0004
60.0000	0.0006	0.0181	0.0159	0.0005	0.0157	0.0005
61.0000	0.0008	0.0174	0.0154	0.0006	0.0151	0.0006
62.0000	0.0006	0.0171	0.0149	0.0005	0.0147	0.0005
63.0000	0.0007	0.0175	0.0146	0.0007	0.0144	0.0007
64.0000	0.0007	0.0157	0.0138	0.0005	0.0136	0.0006
65.0000	0.0009	0.0151	0.0132	0.0007	0.0130	0.0008
66.0000	0.0008	0.0160	0.0140	0.0007	0.0138	0.0007
67.0000	0.0008	0.0154	0.0133	0.0007	0.0131	0.0007
68.0000	0.0009	0.0150	0.0128	0.0008	0.0126	0.0009
69.0000	0.0012	0.0152	0.0133	0.0010	0.0131	0.0011
70.0000	0.0011	0.0151	0.0130	0.0011	0.0128	0.0011
71.0000	0.0010	0.0168	0.0145	0.0010	0.0142	0.0010
72.0000	0.0011	0.0148	0.0130	0.0010	0.0127	0.0010
73.0000	0.0013	0.0133	0.0119	0.0011	0.0117	0.0012
74.0000	0.0011	0.0152	0.0135	0.0010	0.0133	0.0010
75.0000	0.0015	0.0150	0.0134	0.0013	0.0132	0.0013
76.0000	0.0014	0.0146	0.0126	0.0014	0.0124	0.0014
77.0000	0.0016	0.0136	0.0125	0.0014	0.0123	0.0014
78.0000	0.0016	0.0138	0.0123	0.0015	0.0121	0.0015
79.0000	0.0017	0.0131	0.0121	0.0015	0.0119	0.0015
80.0000	0.0020	0.0123	0.0108	0.0019	0.0107	0.0019
81.0000	0.0019	0.0120	0.0110	0.0018	0.0108	0.0018
82.0000	0.0019	0.0124	0.0113	0.0017	0.0111	0.0018
83.0000	0.0020	0.0124	0.0114	0.0018	0.0112	0.0018
84.0000	0.0021	0.0117	0.0107	0.0019	0.0105	0.0020
85.0000	0.0022	0.0121	0.0112	0.0020	0.0110	0.0020
86.0000	0.0024	0.0109	0.0105	0.0021	0.0104	0.0021
87.0000	0.0023	0.0103	0.0100	0.0021	0.0099	0.0021
88.0000	0.0023	0.0110	0.0105	0.0020	0.0103	0.0020
89.0000	0.0027	0.0093	0.0088	0.0025	0.0088	0.0025
90.0000	0.0028	0.0082	0.0082	0.0026	0.0081	0.0026
91.0000	0.0027	0.0084	0.0082	0.0025	0.0082	0.0025
92.0000	0.0030	0.0074	0.0078	0.0027	0.0078	0.0027
93.0000	0.0031	0.0072	0.0072	0.0030	0.0072	0.0029
94.0000	0.0033	0.0079	0.0083	0.0030	0.0083	0.0030
95.0000	0.0034	0.0075	0.0077	0.0032	0.0077	0.0031
96.0000	0.0034	0.0063	0.0068	0.0032	0.0068	0.0032
97.0000	0.0035	0.0063	0.0069	0.0033	0.0069	0.0032
98.0000	0.0037	0.0054	0.0062	0.0034	0.0062	0.0034
99.0000	0.0040	0.0050	0.0060	0.0037	0.0060	0.0037
100.0000	0.0043	0.0050	0.0064	0.0039	0.0064	0.0039
101.0000	0.0041	0.0038	0.0052	0.0038	0.0053	0.0038
102.0000	0.0044	0.0040	0.0049	0.0042	0.0050	0.0041
103.0000	0.0046	0.0031	0.0044	0.0043	0.0046	0.0043
104.0000	0.0044	0.0035	0.0048	0.0041	0.0050	0.0041
105.0000	0.0046	0.0023	0.0037	0.0044	0.0039	0.0043
106.0000	0.0052	0.0022	0.0043	0.0049	0.0045	0.0048
107.0000	0.0052	0.0021	0.0041	0.0048	0.0043	0.0048
108.0000	0.0051	0.0021	0.0039	0.0048	0.0041	0.0047
109.0000	0.0051	0.0013	0.0032	0.0047	0.0034	0.0047
110.0000	0.0060	0.0018	0.0036	0.0057	0.0038	0.0056
111.0000	0.0060	0.0010	0.0032	0.0057	0.0034	0.0056
112.0000	0.0062	0.0008	0.0029	0.0059	0.0032	0.0059
113.0000	0.0062	0.0010	0.0031	0.0059	0.0034	0.0058
114.0000	0.0067	0.0008	0.0029	0.0064	0.0032	0.0063
115.0000	0.0065	0.0009	0.0034	0.0061	0.0036	0.0060
116.0000	0.0069	0.0005	0.0029	0.0066	0.0032	0.0065
117.0000	0.0072	0.0005	0.0026	0.0069	0.0029	0.0068
118.0000	0.0072	0.0003	0.0026	0.0069	0.0029	0.0068
119.0000	0.0073	0.0006	0.0026	0.0070	0.0029	0.0070
120.0000	0.0077	0.0005	0.0027	0.0074	0.0030	0.0073
121.0000	0.0078	0.0004	0.0027	0.0075	0.0030	0.0075
122.0000	0.0078	0.0005	0.0027	0.0076	0.0030	0.0075
123.0000	0.0077	0.0005	0.0026	0.0074	0.0029	0.0073
124.0000	0.0086	0.0003	0.0021	0.0085	0.0025	0.0084
125.0000	0.0081	0.0001	0.0019	0.0079	0.0023	0.0079
126.0000	0.0085	0.0002	0.0020	0.0083	0.0023	0.0083
127.0000	0.0092	0.0002	0.0019	0.0091	0.0023	0.0090
128.0000	0.0086	0.0002	0.0018	0.0085	0.0021	0.0084
129.0000	0.0087	0.0002	0.0015	0.0087	0.0019	0.0086
130.0000	0.0093	0.0001	0.0016	0.0092	0.0019	0.0091
131.0000	0.0093	0.0001	0.0015	0.0092	0.0018	0.0092
132.0000	0.0098	0.0002	0.0016	0.0098	0.0019	0.0097
133.0000	0.0098	0.0001	0.0012	0.0099	0.0015	0.0098
134.0000	0.0100	0.0001	0.0016	0.0100	0.0019	0.0099
135.0000	0.0105	0.0002	0.0017	0.0105	0.0020	0.0105
136.0000	0.0101	0.0001	0.0012	0.0101	0.0015	0.0101
137.0000	0.0104	0.0000	0.0007	0.0106	0.0010	0.0105
138.0000	0.0107	0.0001	0.0009	0.0109	0.0012	0.0108
139.0000	0.0107	0.0002	0.0006	0.0110	0.0008	0.0110
140.0000	0.0111	0.0002	0.0013	0.0112	0.0014	0.0112
141.0000	0.0105	0.0001	0.0006	0.0107	0.0008	0.0107
142.0000	0.0113	0.0002	0.0008	0.0115	0.0010	0.0115
143.0000	0.0116	0.0001	0.0009	0.0118	0.0011	0.0118
144.0000	0.0122	0.0001	0.0005	0.0125	0.0007	0.0124
145.0000	0.0117	0.0002	0.0001	0.0121	0.0003	0.0121
146.0000	0.0119	0.0001	0.0006	0.0122	0.0008	0.0121
147.0000	0.0117	0.0000	0.0002	0.0120	0.0003	0.0120
148.0000	0.0115	0.0001	0.0006	0.0118	0.0007	0.0118
149.0000	0.0119	0.0000	0.0004	0.0124	0.0002	0.0124
150.0000	0.0123	0.0002	0.0000	0.0127	0.0002	0.0127
151.0000	0.0115	0.0001	0.0000	0.0119	0.0001	0.0119
152.0000	0.0124	0.0000	0.0001	0.0129	0.0000	0.0129
153.0000	0.0123	0.0001	0.0002	0.0127	0.0002	0.0127
154.0000	0.0126	0.0000	0.0000	0.0130	0.0001	0.0130
155.0000	0.0130	0.0002	0.0002	0.0136	0.0001	0.0136
156.0000	0.0127	0.0000	0.0001	0.0132	0.0001	0.0132
157.0000	0.0121	0.0002	0.0004	0.0126	0.0004	0.0127
158.0000	0.0129	0.0001	0.0006	0.0135	0.0006	0.0135
159.0000	0.0127	0.0001	0.0011	0.0133	0.0010	0.0134
160.0000	0.0130	0.0001	0.0010	0.0137	0.0010	0.0137
161.0000	0.0130	0.0001	0.0003	0.0135	0.0004	0.0136
162.0000	0.0128	0.0001	0.0011	0.0135	0.0012	0.0136
163.0000	0.0126	0.0000	0.0007	0.0131	0.0007	0.0132
164.0000	0.0132	0.0001	0.0004	0.0137	0.0004	0.0138
165.0000	0.0120	0.0000	0.0007	0.0126	0.0008	0.0126
166.0000	0.0120	0.0002	0.0004	0.0126	0.0005	0.0126
167.0000	0.0118	0.0001	0.0006	0.0123	0.0007	0.0124
168.0000	0.0117	0.0000	0.0009	0.0123	0.0009	0.0123
169.0000	0.0116	0.0001	0.0004	0.0121	0.0006	0.0121
170.0000	0.0118	0.0001	0.0004	0.0123	0.0005	0.0124
171.0000	0.0112	0.0002	0.0009	0.0118	0.0010	0.0119
172.0000	0.0115	0.0002	0.0002	0.0119	0.0003	0.0120
173.0000	0.0111	0.0001	0.0003	0.0115	0.0005	0.0116
174.0000	0.0104	0.0000	0.0003	0.0108	0.0004	0.0108
175.0000	0.0103	0.0000	0.0008	0.0108	0.0009	0.0109
176.0000	0.0094	0.0001	0.0004	0.0098	0.0005	0.0099
177.0000	0.0098	0.0001	0.0002	0.0101	0.0003	0.0102
178.0000	0.0094	0.0000	0.0004	0.0098	0.0005	0.0099
179.0000	0.0091	0.0001	0.0001	0.0094	0.0001	0.0095
180.0000	0.0086	0.0001	0.0002	0.0089	0.0001	0.0089
181.0000	0.0080	0.0000	0.0005	0.0081	0.0004	0.0081
182.0000	0.0079	0.0001	0.0003	0.0082	0.0002	0.0082
183.0000	0.0077	0.0001	0.0008	0.0078	0.0007	0.0078
184.0000	0.0069	0.0000	0.0004	0.0070	0.0003	0.0070
185.0000	0.0069	0.0000	0.0001	0.0071	0.0000	0.0072
186.0000	0.0065	0.0001	0.0007	0.0066	0.0006	0.0066
187.0000	0.0061	0.0001	0.0004	0.0062	0.0003	0.0062
188.0000	0.0058	0.0000	0.0008	0.0058	0.0007	0.0059
189.0000	0.0057	0.0000	0.0008	0.0057	0.0007	0.0057
190.0000	0.0050	0.0001	0.0009	0.0050	0.0008	0.0050
191.0000	0.0052	0.0001	0.0004	0.0052	0.0004	0.0053
192.0000	0.0044	0.0000	0.0005	0.0044	0.0004	0.0045
193.0000	0.0047	0.0001	0.0003	0.0048	0.0003	0.0048
194.0000	0.0040	0.0000	0.0004	0.0040	0.0004	0.0040
195.0000	0.0036	0.0001	0.0006	0.0036	0.0006	0.0036
196.0000	0.0035	0.0000	0.0006	0.0034	0.0005	0.0035
197.0000	0.0034	0.0000	0.0007	0.0034	0.0007	0.0034
198.0000	0.0031	0.0000	0.0005	0.0030	0.0005	0.0031
199.0000	0.0029	0.0000	0.0003	0.0029	0.0003	0.0029
200.0000	0.0029	0.0000	0.0008	0.0028	0.0008	0.0028
201.0000	0.0026	0.0000	0.0004	0.0026	0.0003	0.0026
202.0000	0.0024	0.0000	0.0006	0.0024	0.0005	0.0024
203.0000	0.0021	0.0000	0.0004	0.0021	0.0004	0.0021
204.0000	0.0022	0.0000	0.0004	0.0022	0.0004	0.0022
205.0000	0.0019	0.0000	0.0006	0.0018	0.0006	0.0018
206.0000	0.0018	0.0000	0.0004	0.0017	0.0004	0.0017
207.0000	0.0017	0.0000	0.0002	0.0017	0.0002	0.0017
208.0000	0.0016	0.0000	0.0003	0.0015	0.0003	0.0015
209.0000	0.0013	0.0000	0.0003	0.0013	0.0003	0.0013
210.0000	0.0013	0.0000	0.0001	0.0013	0.0001	0.0013
211.0000	0.0012	0.0000	0.0002	0.0011	0.0002	0.0012
212.0000	0.0011	0.0000	0.0002	0.0011	0.0002	0.0011
213.0000	0.0010	0.0000	0.0005	0.0010	0.0005	0.0010
214.0000	0.0009	0.0000	0.0002	0.0009	0.0002	0.0009
215.0000	0.0009	0.0000	0.0003	0.0008	0.0003	0.0008
216.0000	0.0007	0.0000	0.0001	0.0007	0.0001	0.0007
217.0000	0.0008	0.0000	0.0001	0.0008	0.0001	0.0008
218.0000	0.0007	0.0000	0.0001	0.0007	0.0001	0.0007
219.0000	0.0006	0.0000	0.0002	0.0006	0.0002	0.0006
220.0000	0.0005	0.0000	0.0001	0.0005	0.0001	0.0005
221.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
222.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
223.0000	0.0005	0.0000	0.0002	0.0005	0.0002	0.0005
224.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
225.0000	0.0004	0.0000	0.0002	0.0003	0.0002	0.0003
226.0000	0.0005	0.0000	0.0001	0.0004	0.0001	0.0004
227.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
228.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0003
229.0000	0.0002	0.0000	0.0001	0.0002	0.0001	0.0002
230.0000	0.0004	0.0000	0.0001	0.0004	0.0001	0.0004
231.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0003
232.0000	0.0002	0.0000	0.0000	0.0002	0.0000	0.0002
233.0000	0.0003	0.0000	0.0001	0.0003	0.0001	0.0003
234.0000	0.0016	0.0000	0.0005	0.0015	0.0005	0.0015


==> data/estimation_comparison/BSD3_r30_theta.dat <==
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7.0000	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
8.0000	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001
9.0000	0.0000	0.0003	0.0000	0.0001	0.0000	0.0001
10.0000	0.0001	0.0007	0.0001	0.0003	0.0001	0.0003
11.0000	0.0001	0.0025	0.0003	0.0009	0.0002	0.0009
12.0000	0.0001	0.0092	0.0011	0.0034	0.0010	0.0035
13.0000	0.0001	0.0081	0.0009	0.0032	0.0008	0.0032
14.0000	0.0002	0.0032	0.0003	0.0014	0.0002	0.0014
15.0000	0.0001	0.0021	0.0002	0.0008	0.0002	0.0009
16.0000	0.0003	0.0018	0.0002	0.0009	0.0002	0.0009
17.0000	0.0003	0.0014	0.0002	0.0006	0.0002	0.0007
18.0000	0.0002	0.0013	0.0001	0.0006	0.0001	0.0006
19.0000	0.0003	0.0012	0.0001	0.0006	0.0001	0.0006
20.0000	0.0002	0.0011	0.0001	0.0005	0.0001	0.0005
21.0000	0.0003	0.0012	0.0001	0.0005	0.0001	0.0006
22.0000	0.0005	0.0011	0.0001	0.0006	0.0001	0.0006
23.0000	0.0004	0.0007	0.0001	0.0004	0.0001	0.0004
24.0000	0.0002	0.0009	0.0001	0.0004	0.0001	0.0004
25.0000	0.0003	0.0008	0.0002	0.0005	0.0002	0.0005
26.0000	0.0003	0.0006	0.0002	0.0003	0.0001	0.0003
27.0000	0.0003	0.0006	0.0001	0.0003	0.0001	0.0003
28.0000	0.0002	0.0005	0.0002	0.0003	0.0001	0.0003
29.0000	0.0003	0.0005	0.0002	0.0003	0.0002	0.0003
30.0000	0.0003	0.0005	0.0002	0.0003	0.0002	0.0003
31.0000	0.0002	0.0005	0.0002	0.0003	0.0002	0.0003
32.0000	0.0003	0.0004	0.0002	0.0003	0.0002	0.0003
33.0000	0.0003	0.0005	0.0003	0.0003	0.0003	0.0003
34.0000	0.0003	0.0003	0.0002	0.0003	0.0002	0.0003
35.0000	0.0003	0.0005	0.0003	0.0003	0.0003	0.0003
36.0000	0.0003	0.0003	0.0003	0.0003	0.0002	0.0003
37.0000	0.0003	0.0004	0.0002	0.0003	0.0002	0.0003
38.0000	0.0003	0.0004	0.0003	0.0003	0.0003	0.0003
39.0000	0.0003	0.0005	0.0004	0.0004	0.0004	0.0004
40.0000	0.0004	0.0005	0.0004	0.0004	0.0003	0.0004
41.0000	0.0002	0.0004	0.0002	0.0003	0.0002	0.0003
42.0000	0.0004	0.0005	0.0005	0.0004	0.0004	0.0004
43.0000	0.0004	0.0006	0.0004	0.0005	0.0004	0.0005
44.0000	0.0004	0.0005	0.0004	0.0004	0.0004	0.0004
45.0000	0.0004	0.0006	0.0005	0.0004	0.0005	0.0004
46.0000	0.0005	0.0004	0.0004	0.0004	0.0004	0.0004
47.0000	0.0004	0.0006	0.0005	0.0004	0.0004	0.0004
48.0000	0.0004	0.0007	0.0005	0.0005	0.0005	0.0005
49.0000	0.0004	0.0008	0.0006	0.0005	0.0006	0.0005
50.0000	0.0005	0.0006	0.0005	0.0005	0.0005	0.0005
51.0000	0.0004	0.0007	0.0005	0.0005	0.0005	0.0005
52.0000	0.0006	0.0005	0.0005	0.0005	0.0005	0.0005
53.0000	0.0004	0.0006	0.0005	0.0005	0.0005	0.0005
54.0000	0.0005	0.0005	0.0005	0.0005	0.0005	0.0005
55.0000	0.0004	0.0006	0.0005	0.0004	0.0005	0.0004
56.0000	0.0005	0.0006	0.0005	0.0005	0.0005	0.0005
57.0000	0.0004	0.0005	0.0005	0.0004	0.0005	0.0004
58.0000	0.0005	0.0006	0.0005	0.0004	0.0005	0.0004
59.0000	0.0005	0.0006	0.0006	0.0005	0.0006	0.0005
60.0000	0.0004	0.0006	0.0005	0.0004	0.0005	0.0004
61.0000	0.0004	0.0007	0.0006	0.0005	0.0006	0.0005
62.0000	0.0005	0.0007	0.0007	0.0005	0.0007	0.0005
63.0000	0.0004	0.0006	0.0005	0.0004	0.0005	0.0004
64.0000	0.0006	0.0006	0.0006	0.0005	0.0006	0.0005
65.0000	0.0007	0.0005	0.0005	0.0006	0.0005	0.0006
66.0000	0.0006	0.0006	0.0007	0.0006	0.0006	0.0006
67.0000	0.0007	0.0007	0.0007	0.0006	0.0007	0.0006
68.0000	0.0009	0.0005	0.0007	0.0006	0.0007	0.0006
69.0000	0.0010	0.0007	0.0008	0.0008	0.0008	0.0008
70.0000	0.0010	0.0006	0.0009	0.0007	0.0009	0.0007
71.0000	0.0011	0.0009	0.0010	0.0009	0.0010	0.0009
72.0000	0.0011	0.0009	0.0011	0.0009	0.0011	0.0009
73.0000	0.0010	0.0010	0.0011	0.0009	0.0010	0.0009
74.0000	0.0012	0.0007	0.0009	0.0009	0.0009	0.0009
75.0000	0.0012	0.0008	0.0010	0.0009	0.0010	0.0009
76.0000	0.0014	0.0007	0.0010	0.0010	0.0009	0.0010
77.0000	0.0016	0.0010	0.0013	0.0012	0.0013	0.0012
78.0000	0.0016	0.0010	0.0013	0.0013	0.0013	0.0013
79.0000	0.0019	0.0008	0.0013	0.0014	0.0013	0.0014
80.0000	0.0021	0.0010	0.0015	0.0016	0.0014	0.0016
81.0000	0.0022	0.0010	0.0015	0.0017	0.0014	0.0017
82.0000	0.0026	0.0012	0.0018	0.0020	0.0017	0.0021
83.0000	0.0026	0.0014	0.0019	0.0022	0.0018	0.0022
84.0000	0.0031	0.0010	0.0019	0.0023	0.0018	0.0023
85.0000	0.0037	0.0008	0.0020	0.0026	0.0019	0.0027
86.0000	0.0039	0.0013	0.0023	0.0030	0.0022	0.0030
87.0000	0.0050	0.0012	0.0029	0.0037	0.0028	0.0038
88.0000	0.0056	0.0013	0.0029	0.0042	0.0028	0.0043
89.0000	0.0056	0.0015	0.0033	0.0043	0.0031	0.0044
90.0000	0.0064	0.0011	0.0031	0.0049	0.0029	0.0049
91.0000	0.0067	0.0013	0.0035	0.0051	0.0033	0.0052
92.0000	0.0072	0.0014	0.0038	0.0054	0.0036	0.0055
93.0000	0.0063	0.0012	0.0034	0.0047	0.0033	0.0047
94.0000	0.0070	0.0012	0.0032	0.0053	0.0031	0.0053
95.0000	0.0058	0.0013	0.0027	0.0046	0.0026	0.0046
96.0000	0.0060	0.0016	0.0030	0.0048	0.0028	0.0048
97.0000	0.0060	0.0014	0.0027	0.0047	0.0026	0.0047
98.0000	0.0064	0.0017	0.0027	0.0053	0.0026	0.0053
99.0000	0.0067	0.0018	0.0029	0.0055	0.0028	0.0055
100.0000	0.0070	0.0014	0.0028	0.0055	0.0027	0.0055
101.0000	0.0073	0.0016	0.0030	0.0059	0.0028	0.0059
102.0000	0.0072	0.0018	0.0030	0.0059	0.0029	0.0060
103.0000	0.0079	0.0016	0.0026	0.0066	0.0025	0.0067
104.0000	0.0081	0.0020	0.0032	0.0066	0.0031	0.0067
105.0000	0.0082	0.0015	0.0028	0.0066	0.0026	0.0067
106.0000	0.0085	0.0015	0.0028	0.0068	0.0027	0.0069
107.0000	0.0085	0.0019	0.0028	0.0069	0.0027	0.0070
108.0000	0.0099	0.0017	0.0028	0.0080	0.0026	0.0081
109.0000	0.0100	0.0018	0.0027	0.0082	0.0025	0.0083
110.0000	0.0106	0.0016	0.0023	0.0088	0.0021	0.0089
111.0000	0.0113	0.0018	0.0024	0.0095	0.0022	0.0096
112.0000	0.0126	0.0017	0.0023	0.0104	0.0021	0.0105
113.0000	0.0130	0.0015	0.0012	0.0111	0.0011	0.0111
114.0000	0.0157	0.0019	0.0014	0.0134	0.0012	0.0135
115.0000	0.0174	0.0020	0.0004	0.0154	0.0002	0.0155
116.0000	0.0193	0.0017	0.0001	0.0172	0.0000	0.0172
117.0000	0.0216	0.0018	0.0000	0.0196	0.0000	0.0195
118.0000	0.0240	0.0020	0.0000	0.0222	0.0000	0.0221
119.0000	0.0264	0.0021	0.0000	0.0242	0.0000	0.0241
120.0000	0.0279	0.0018	0.0000	0.0255	0.0000	0.0253
121.0000	0.0309	0.0022	0.0000	0.0286	0.0000	0.0282
122.0000	0.0306	0.0024	0.0000	0.0279	0.0000	0.0278
123.0000	0.0302	0.0022	0.0000	0.0277	0.0000	0.0276
124.0000	0.0303	0.0025	0.0000	0.0279	0.0000	0.0277
125.0000	0.0298	0.0026	0.0000	0.0275	0.0000	0.0274
126.0000	0.0308	0.0027	0.0000	0.0284	0.0000	0.0283
127.0000	0.0318	0.0032	0.0000	0.0295	0.0000	0.0293
128.0000	0.0287	0.0033	0.0000	0.0266	0.0000	0.0264
129.0000	0.0280	0.0037	0.0000	0.0265	0.0000	0.0263
130.0000	0.0257	0.0041	0.0000	0.0243	0.0000	0.0242
131.0000	0.0247	0.0036	0.0000	0.0234	0.0002	0.0232
132.0000	0.0227	0.0045	0.0014	0.0214	0.0017	0.0213
133.0000	0.0226	0.0052	0.0019	0.0215	0.0022	0.0213
134.0000	0.0223	0.0064	0.0024	0.0217	0.0026	0.0216
135.0000	0.0235	0.0068	0.0027	0.0228	0.0030	0.0226
136.0000	0.0210	0.0068	0.0028	0.0206	0.0030	0.0205
137.0000	0.0183	0.0078	0.0036	0.0180	0.0037	0.0179
138.0000	0.0174	0.0067	0.0034	0.0171	0.0035	0.0170
139.0000	0.0144	0.0071	0.0035	0.0144	0.0035	0.0144
140.0000	0.0121	0.0069	0.0037	0.0122	0.0037	0.0122
141.0000	0.0091	0.0067	0.0036	0.0095	0.0036	0.0094
142.0000	0.0079	0.0076	0.0042	0.0084	0.0042	0.0084
143.0000	0.0065	0.0076	0.0042	0.0071	0.0043	0.0071
144.0000	0.0051	0.0077	0.0037	0.0062	0.0037	0.0062
145.0000	0.0055	0.0081	0.0045	0.0062	0.0045	0.0062
146.0000	0.0047	0.0088	0.0043	0.0061	0.0043	0.0061
147.0000	0.0040	0.0096	0.0049	0.0056	0.0049	0.0056
148.0000	0.0036	0.0102	0.0051	0.0054	0.0051	0.0054
149.0000	0.0033	0.0093	0.0049	0.0049	0.0049	0.0049
150.0000	0.0031	0.0100	0.0053	0.0048	0.0053	0.0048
151.0000	0.0030	0.0102	0.0060	0.0046	0.0060	0.0046
152.0000	0.0030	0.0112	0.0062	0.0049	0.0062	0.0049
153.0000	0.0025	0.0108	0.0060	0.0045	0.0060	0.0045
154.0000	0.0028	0.0106	0.0062	0.0046	0.0062	0.0045
155.0000	0.0027	0.0103	0.0061	0.0043	0.0061	0.0043
156.0000	0.0022	0.0118	0.0069	0.0043	0.0070	0.0043
157.0000	0.0020	0.0108	0.0064	0.0038	0.0064	0.0038
158.0000	0.0019	0.0108	0.0071	0.0036	0.0071	0.0036
159.0000	0.0016	0.0096	0.0060	0.0032	0.0060	0.0032
160.0000	0.0016	0.0086	0.0063	0.0028	0.0064	0.0028
161.0000	0.0011	0.0093	0.0062	0.0028	0.0062	0.0028
162.0000	0.0010	0.0083	0.0061	0.0024	0.0062	0.0024
163.0000	0.0008	0.0082	0.0066	0.0022	0.0067	0.0022
164.0000	0.0010	0.0075	0.0064	0.0021	0.0065	0.0021
165.0000	0.0007	0.0072	0.0065	0.0018	0.0065	0.0018
166.0000	0.0005	0.0081	0.0079	0.0017	0.0080	0.0017
167.0000	0.0003	0.0077	0.0077	0.0014	0.0078	0.0014
168.0000	0.0004	0.0085	0.0079	0.0020	0.0080	0.0020
169.0000	0.0004	0.0096	0.0092	0.0023	0.0093	0.0023
170.0000	0.0003	0.0108	0.0108	0.0024	0.0109	0.0024
171.0000	0.0003	0.0130	0.0118	0.0035	0.0118	0.0035
172.0000	0.0003	0.0145	0.0134	0.0037	0.0134	0.0038
173.0000	0.0002	0.0152	0.0146	0.0037	0.0146	0.0037
174.0000	0.0003	0.0136	0.0142	0.0028	0.0143	0.0028
175.0000	0.0002	0.0171	0.0176	0.0035	0.0177	0.0036
176.0000	0.0001	0.0206	0.0206	0.0044	0.0206	0.0045
177.0000	0.0002	0.0210	0.0226	0.0038	0.0226	0.0040
178.0000	0.0001	0.0214	0.0239	0.0034	0.0239	0.0035
179.0000	0.0002	0.0225	0.0264	0.0030	0.0264	0.0032
180.0000	0.0001	0.0233	0.0287	0.0023	0.0287	0.0024
181.0000	0.0002	0.0256	0.0329	0.0019	0.0332	0.0019
182.0000	0.0001	0.0251	0.0335	0.0010	0.0339	0.0010
183.0000	0.0001	0.0253	0.0355	0.0002	0.0359	0.0001
184.0000	0.0001	0.0278	0.0393	0.0000	0.0397	0.0000
185.0000	0.0002	0.0337	0.0508	0.0000	0.0512	0.0000
186.0000	0.0001	0.0409	0.0647	0.0000	0.0645	0.0000
187.0000	0.0001	0.0407	0.0678	0.0000	0.0670	0.0000
188.0000	0.0001	0.0280	0.0459	0.0000	0.0463	0.0000
189.0000	0.0000	0.0199	0.0322	0.0000	0.0324	0.0000
190.0000	0.0000	0.0104	0.0150	0.0000	0.0153	0.0000
191.0000	0.0000	0.0080	0.0111	0.0001	0.0113	0.0000
192.0000	0.0000	0.0054	0.0075	0.0000	0.0077	0.0000
193.0000	0.0000	0.0043	0.0059	0.0000	0.0060	0.0000
194.0000	0.0000	0.0034	0.0046	0.0001	0.0046	0.0001
195.0000	0.0000	0.0030	0.0038	0.0002	0.0039	0.0002
196.0000	0.0000	0.0024	0.0031	0.0001	0.0032	0.0001
197.0000	0.0000	0.0021	0.0027	0.0002	0.0027	0.0002
198.0000	0.0000	0.0016	0.0021	0.0001	0.0021	0.0001
199.0000	0.0000	0.0015	0.0018	0.0001	0.0018	0.0001
200.0000	0.0000	0.0013	0.0015	0.0001	0.0016	0.0001
201.0000	0.0000	0.0010	0.0013	0.0001	0.0013	0.0001
202.0000	0.0000	0.0010	0.0013	0.0001	0.0013	0.0001
203.0000	0.0000	0.0008	0.0010	0.0001	0.0011	0.0001
204.0000	0.0000	0.0008	0.0010	0.0001	0.0010	0.0001
205.0000	0.0000	0.0006	0.0007	0.0001	0.0007	0.0001
206.0000	0.0000	0.0004	0.0005	0.0001	0.0005	0.0001
207.0000	0.0000	0.0005	0.0006	0.0001	0.0006	0.0001
208.0000	0.0000	0.0005	0.0006	0.0000	0.0006	0.0000
209.0000	0.0000	0.0004	0.0004	0.0001	0.0004	0.0001
210.0000	0.0000	0.0003	0.0003	0.0000	0.0003	0.0000
211.0000	0.0000	0.0003	0.0003	0.0001	0.0003	0.0000
212.0000	0.0000	0.0002	0.0003	0.0000	0.0003	0.0000
213.0000	0.0000	0.0002	0.0002	0.0000	0.0002	0.0000
214.0000	0.0000	0.0002	0.0002	0.0000	0.0002	0.0000
215.0000	0.0000	0.0003	0.0003	0.0000	0.0003	0.0000
216.0000	0.0000	0.0002	0.0002	0.0000	0.0002	0.0000
217.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
218.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
219.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
220.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
221.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
222.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
223.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
224.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
225.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
226.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
227.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
228.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
229.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
230.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
231.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000


==> data/estimation_comparison/BSD3_r30_theta_old.dat <==
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
8.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
10.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
11.0000	0.0001	0.0000	0.0000	0.0001	0.0000	0.0001
12.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
13.0000	0.0001	0.0000	0.0000	0.0001	0.0000	0.0001
14.0000	0.0001	0.0000	0.0000	0.0001	0.0000	0.0001
15.0000	0.0002	0.0001	0.0000	0.0002	0.0000	0.0002
16.0000	0.0002	0.0000	0.0000	0.0001	0.0000	0.0001
17.0000	0.0003	0.0000	0.0000	0.0002	0.0000	0.0002
18.0000	0.0004	0.0001	0.0000	0.0003	0.0000	0.0003
19.0000	0.0006	0.0001	0.0000	0.0004	0.0000	0.0004
20.0000	0.0005	0.0000	0.0000	0.0003	0.0000	0.0003
21.0000	0.0006	0.0000	0.0000	0.0004	0.0000	0.0004
22.0000	0.0009	0.0001	0.0000	0.0006	0.0000	0.0006
23.0000	0.0009	0.0001	0.0000	0.0006	0.0000	0.0006
24.0000	0.0010	0.0001	0.0000	0.0007	0.0000	0.0007
25.0000	0.0014	0.0001	0.0000	0.0009	0.0000	0.0009
26.0000	0.0020	0.0001	0.0000	0.0013	0.0000	0.0013
27.0000	0.0017	0.0001	0.0000	0.0010	0.0000	0.0010
28.0000	0.0019	0.0001	0.0000	0.0012	0.0000	0.0012
29.0000	0.0025	0.0001	0.0000	0.0016	0.0000	0.0016
30.0000	0.0026	0.0001	0.0001	0.0016	0.0001	0.0016
31.0000	0.0021	0.0002	0.0000	0.0014	0.0000	0.0014
32.0000	0.0017	0.0002	0.0000	0.0012	0.0000	0.0012
33.0000	0.0023	0.0002	0.0000	0.0016	0.0000	0.0016
34.0000	0.0020	0.0002	0.0001	0.0013	0.0000	0.0013
35.0000	0.0022	0.0002	0.0000	0.0015	0.0000	0.0015
36.0000	0.0029	0.0003	0.0001	0.0020	0.0001	0.0020
37.0000	0.0025	0.0002	0.0001	0.0017	0.0001	0.0017
38.0000	0.0019	0.0003	0.0000	0.0014	0.0001	0.0014
39.0000	0.0024	0.0002	0.0001	0.0017	0.0001	0.0017
40.0000	0.0023	0.0003	0.0001	0.0017	0.0001	0.0017
41.0000	0.0022	0.0003	0.0001	0.0016	0.0001	0.0016
42.0000	0.0025	0.0003	0.0001	0.0018	0.0001	0.0018
43.0000	0.0024	0.0004	0.0001	0.0019	0.0001	0.0019
44.0000	0.0026	0.0004	0.0001	0.0020	0.0001	0.0020
45.0000	0.0025	0.0004	0.0001	0.0019	0.0001	0.0019
46.0000	0.0025	0.0004	0.0002	0.0020	0.0002	0.0020
47.0000	0.0028	0.0004	0.0002	0.0022	0.0002	0.0022
48.0000	0.0024	0.0005	0.0001	0.0019	0.0001	0.0019
49.0000	0.0025	0.0006	0.0001	0.0021	0.0001	0.0021
50.0000	0.0025	0.0005	0.0002	0.0021	0.0002	0.0021
51.0000	0.0027	0.0007	0.0002	0.0024	0.0002	0.0024
52.0000	0.0031	0.0007	0.0002	0.0027	0.0002	0.0027
53.0000	0.0029	0.0008	0.0001	0.0026	0.0001	0.0026
54.0000	0.0032	0.0007	0.0002	0.0026	0.0002	0.0026
55.0000	0.0033	0.0008	0.0002	0.0028	0.0002	0.0028
56.0000	0.0028	0.0006	0.0001	0.0024	0.0001	0.0024
57.0000	0.0035	0.0008	0.0002	0.0030	0.0002	0.0030
58.0000	0.0034	0.0007	0.0002	0.0029	0.0002	0.0029
59.0000	0.0040	0.0009	0.0003	0.0034	0.0003	0.0034
60.0000	0.0041	0.0007	0.0004	0.0033	0.0004	0.0033
61.0000	0.0046	0.0009	0.0004	0.0039	0.0004	0.0039
62.0000	0.0046	0.0009	0.0004	0.0039	0.0004	0.0039
63.0000	0.0045	0.0011	0.0003	0.0039	0.0003	0.0039
64.0000	0.0048	0.0009	0.0004	0.0039	0.0004	0.0039
65.0000	0.0046	0.0010	0.0004	0.0040	0.0004	0.0040
66.0000	0.0048	0.0009	0.0005	0.0040	0.0005	0.0040
67.0000	0.0056	0.0010	0.0004	0.0045	0.0004	0.0045
68.0000	0.0052	0.0009	0.0005	0.0043	0.0005	0.0043
69.0000	0.0054	0.0011	0.0005	0.0046	0.0005	0.0046
70.0000	0.0059	0.0010	0.0007	0.0048	0.0007	0.0048
71.0000	0.0067	0.0012	0.0006	0.0054	0.0006	0.0054
72.0000	0.0070	0.0011	0.0008	0.0057	0.0008	0.0056
73.0000	0.0062	0.0010	0.0007	0.0050	0.0007	0.0050
74.0000	0.0067	0.0010	0.0007	0.0054	0.0007	0.0054
75.0000	0.0067	0.0009	0.0007	0.0053	0.0007	0.0053
76.0000	0.0074	0.0012	0.0007	0.0060	0.0007	0.0060
77.0000	0.0067	0.0010	0.0006	0.0052	0.0006	0.0052
78.0000	0.0074	0.0011	0.0007	0.0058	0.0007	0.0058
79.0000	0.0073	0.0010	0.0007	0.0058	0.0007	0.0057
80.0000	0.0078	0.0011	0.0009	0.0062	0.0008	0.0061
81.0000	0.0072	0.0013	0.0007	0.0060	0.0007	0.0060
82.0000	0.0077	0.0014	0.0007	0.0063	0.0006	0.0063
83.0000	0.0079	0.0012	0.0008	0.0063	0.0008	0.0062
84.0000	0.0085	0.0010	0.0008	0.0065	0.0008	0.0064
85.0000	0.0089	0.0013	0.0008	0.0069	0.0007	0.0069
86.0000	0.0093	0.0013	0.0009	0.0072	0.0008	0.0072
87.0000	0.0098	0.0011	0.0013	0.0076	0.0012	0.0076
88.0000	0.0096	0.0013	0.0010	0.0075	0.0009	0.0074
89.0000	0.0098	0.0013	0.0010	0.0076	0.0009	0.0076
90.0000	0.0093	0.0012	0.0010	0.0073	0.0009	0.0073
91.0000	0.0102	0.0012	0.0010	0.0078	0.0009	0.0077
92.0000	0.0103	0.0013	0.0012	0.0080	0.0011	0.0080
93.0000	0.0104	0.0014	0.0012	0.0082	0.0011	0.0082
94.0000	0.0114	0.0013	0.0013	0.0087	0.0012	0.0087
95.0000	0.0114	0.0014	0.0014	0.0089	0.0013	0.0089
96.0000	0.0115	0.0015	0.0015	0.0091	0.0014	0.0091
97.0000	0.0123	0.0016	0.0015	0.0097	0.0014	0.0096
98.0000	0.0132	0.0015	0.0015	0.0101	0.0013	0.0100
99.0000	0.0123	0.0015	0.0011	0.0093	0.0010	0.0093
100.0000	0.0125	0.0017	0.0012	0.0097	0.0011	0.0097
101.0000	0.0126	0.0015	0.0012	0.0096	0.0011	0.0095
102.0000	0.0124	0.0018	0.0011	0.0097	0.0010	0.0096
103.0000	0.0130	0.0019	0.0010	0.0101	0.0009	0.0100
104.0000	0.0132	0.0018	0.0009	0.0101	0.0008	0.0100
105.0000	0.0128	0.0017	0.0011	0.0098	0.0009	0.0097
106.0000	0.0127	0.0020	0.0010	0.0100	0.0009	0.0099
107.0000	0.0129	0.0018	0.0008	0.0098	0.0007	0.0097
108.0000	0.0133	0.0018	0.0009	0.0101	0.0007	0.0100
109.0000	0.0130	0.0018	0.0008	0.0099	0.0007	0.0098
110.0000	0.0123	0.0020	0.0005	0.0095	0.0004	0.0094
111.0000	0.0132	0.0018	0.0007	0.0099	0.0005	0.0098
112.0000	0.0124	0.0019	0.0005	0.0094	0.0003	0.0093
113.0000	0.0117	0.0021	0.0004	0.0092	0.0002	0.0091
114.0000	0.0120	0.0021	0.0001	0.0092	0.0000	0.0091
115.0000	0.0118	0.0025	0.0001	0.0094	0.0000	0.0094
116.0000	0.0123	0.0024	0.0001	0.0096	0.0001	0.0095
117.0000	0.0122	0.0024	0.0001	0.0094	0.0002	0.0094
118.0000	0.0123	0.0027	0.0002	0.0097	0.0003	0.0096
119.0000	0.0105	0.0025	0.0005	0.0082	0.0006	0.0082
120.0000	0.0118	0.0026	0.0005	0.0091	0.0006	0.0091
121.0000	0.0114	0.0027	0.0004	0.0090	0.0005	0.0090
122.0000	0.0099	0.0029	0.0010	0.0080	0.0010	0.0079
123.0000	0.0107	0.0031	0.0010	0.0086	0.0011	0.0086
124.0000	0.0101	0.0031	0.0012	0.0082	0.0012	0.0082
125.0000	0.0100	0.0033	0.0014	0.0082	0.0015	0.0082
126.0000	0.0093	0.0035	0.0020	0.0076	0.0020	0.0076
127.0000	0.0084	0.0035	0.0019	0.0072	0.0019	0.0071
128.0000	0.0086	0.0038	0.0020	0.0075	0.0021	0.0075
129.0000	0.0078	0.0040	0.0024	0.0070	0.0025	0.0070
130.0000	0.0083	0.0041	0.0023	0.0074	0.0023	0.0074
131.0000	0.0077	0.0046	0.0033	0.0069	0.0034	0.0069
132.0000	0.0074	0.0047	0.0036	0.0066	0.0036	0.0066
133.0000	0.0073	0.0054	0.0044	0.0068	0.0044	0.0068
134.0000	0.0066	0.0059	0.0045	0.0069	0.0046	0.0069
135.0000	0.0072	0.0062	0.0054	0.0069	0.0055	0.0069
136.0000	0.0066	0.0069	0.0070	0.0063	0.0070	0.0063
137.0000	0.0066	0.0077	0.0077	0.0066	0.0077	0.0066
138.0000	0.0062	0.0080	0.0084	0.0061	0.0085	0.0061
139.0000	0.0059	0.0092	0.0105	0.0058	0.0106	0.0059
140.0000	0.0056	0.0094	0.0101	0.0061	0.0102	0.0061
141.0000	0.0061	0.0109	0.0124	0.0065	0.0124	0.0065
142.0000	0.0058	0.0119	0.0142	0.0061	0.0142	0.0061
143.0000	0.0053	0.0127	0.0153	0.0059	0.0154	0.0060
144.0000	0.0054	0.0140	0.0170	0.0062	0.0170	0.0062
145.0000	0.0049	0.0141	0.0181	0.0053	0.0182	0.0054
146.0000	0.0052	0.0166	0.0217	0.0057	0.0217	0.0058
147.0000	0.0047	0.0172	0.0229	0.0052	0.0229	0.0053
148.0000	0.0046	0.0179	0.0234	0.0055	0.0234	0.0056
149.0000	0.0040	0.0183	0.0244	0.0049	0.0244	0.0050
150.0000	0.0042	0.0196	0.0266	0.0049	0.0267	0.0049
151.0000	0.0040	0.0210	0.0288	0.0048	0.0289	0.0049
152.0000	0.0047	0.0213	0.0289	0.0054	0.0291	0.0055
153.0000	0.0039	0.0208	0.0288	0.0045	0.0290	0.0046
154.0000	0.0041	0.0208	0.0291	0.0045	0.0293	0.0045
155.0000	0.0039	0.0225	0.0316	0.0045	0.0318	0.0045
156.0000	0.0034	0.0220	0.0300	0.0046	0.0303	0.0046
157.0000	0.0037	0.0213	0.0302	0.0040	0.0304	0.0040
158.0000	0.0034	0.0215	0.0301	0.0042	0.0304	0.0041
159.0000	0.0031	0.0211	0.0293	0.0040	0.0295	0.0040
160.0000	0.0035	0.0216	0.0297	0.0045	0.0299	0.0045
161.0000	0.0033	0.0202	0.0278	0.0042	0.0279	0.0042
162.0000	0.0029	0.0193	0.0263	0.0040	0.0264	0.0040
163.0000	0.0031	0.0182	0.0245	0.0042	0.0247	0.0042
164.0000	0.0028	0.0177	0.0237	0.0040	0.0238	0.0040
165.0000	0.0031	0.0169	0.0221	0.0045	0.0222	0.0045
166.0000	0.0030	0.0163	0.0215	0.0042	0.0216	0.0043
167.0000	0.0023	0.0144	0.0187	0.0036	0.0188	0.0036
168.0000	0.0028	0.0145	0.0182	0.0043	0.0183	0.0044
169.0000	0.0025	0.0134	0.0161	0.0045	0.0162	0.0045
170.0000	0.0026	0.0121	0.0145	0.0043	0.0146	0.0043
171.0000	0.0026	0.0106	0.0122	0.0043	0.0122	0.0043
172.0000	0.0022	0.0103	0.0120	0.0038	0.0121	0.0039
173.0000	0.0024	0.0096	0.0105	0.0042	0.0106	0.0043
174.0000	0.0022	0.0089	0.0096	0.0040	0.0097	0.0040
175.0000	0.0020	0.0086	0.0088	0.0041	0.0089	0.0041
176.0000	0.0020	0.0076	0.0073	0.0041	0.0074	0.0041
177.0000	0.0020	0.0070	0.0066	0.0040	0.0066	0.0040
178.0000	0.0017	0.0066	0.0057	0.0038	0.0057	0.0039
179.0000	0.0017	0.0068	0.0059	0.0041	0.0059	0.0041
180.0000	0.0015	0.0063	0.0052	0.0038	0.0052	0.0039
181.0000	0.0018	0.0061	0.0047	0.0041	0.0047	0.0041
182.0000	0.0015	0.0059	0.0043	0.0040	0.0043	0.0041
183.0000	0.0016	0.0057	0.0041	0.0039	0.0041	0.0040
184.0000	0.0013	0.0051	0.0032	0.0038	0.0032	0.0039
185.0000	0.0013	0.0050	0.0032	0.0038	0.0032	0.0038
186.0000	0.0013	0.0053	0.0033	0.0039	0.0033	0.0040
187.0000	0.0009	0.0050	0.0029	0.0037	0.0029	0.0037
188.0000	0.0010	0.0050	0.0025	0.0040	0.0025	0.0040
189.0000	0.0012	0.0045	0.0024	0.0037	0.0024	0.0037
190.0000	0.0010	0.0045	0.0022	0.0037	0.0022	0.0037
191.0000	0.0010	0.0051	0.0023	0.0042	0.0023	0.0043
192.0000	0.0006	0.0046	0.0018	0.0037	0.0018	0.0038
193.0000	0.0009	0.0046	0.0020	0.0039	0.0019	0.0039
194.0000	0.0008	0.0049	0.0021	0.0041	0.0020	0.0041
195.0000	0.0005	0.0045	0.0018	0.0037	0.0017	0.0037
196.0000	0.0007	0.0049	0.0018	0.0042	0.0018	0.0042
197.0000	0.0007	0.0046	0.0019	0.0038	0.0019	0.0039
198.0000	0.0006	0.0051	0.0020	0.0042	0.0019	0.0042
199.0000	0.0007	0.0053	0.0019	0.0045	0.0018	0.0045
200.0000	0.0005	0.0048	0.0017	0.0040	0.0016	0.0041
201.0000	0.0008	0.0052	0.0018	0.0045	0.0017	0.0046
202.0000	0.0006	0.0053	0.0018	0.0044	0.0018	0.0045
203.0000	0.0005	0.0050	0.0017	0.0042	0.0016	0.0043
204.0000	0.0006	0.0052	0.0015	0.0045	0.0015	0.0046
205.0000	0.0006	0.0053	0.0018	0.0045	0.0018	0.0046
206.0000	0.0006	0.0051	0.0016	0.0044	0.0016	0.0044
207.0000	0.0004	0.0052	0.0016	0.0044	0.0016	0.0045
208.0000	0.0006	0.0052	0.0017	0.0045	0.0017	0.0046
209.0000	0.0005	0.0048	0.0015	0.0042	0.0015	0.0042
210.0000	0.0004	0.0050	0.0015	0.0043	0.0015	0.0043
211.0000	0.0004	0.0042	0.0013	0.0036	0.0013	0.0036
212.0000	0.0004	0.0035	0.0011	0.0030	0.0011	0.0030
213.0000	0.0007	0.0033	0.0011	0.0030	0.0011	0.0031
214.0000	0.0004	0.0033	0.0011	0.0028	0.0011	0.0028
215.0000	0.0004	0.0028	0.0009	0.0025	0.0009	0.0025
216.0000	0.0005	0.0024	0.0007	0.0022	0.0007	0.0022
217.0000	0.0003	0.0019	0.0006	0.0017	0.0006	0.0017
218.0000	0.0004	0.0016	0.0006	0.0014	0.0006	0.0014
219.0000	0.0003	0.0012	0.0004	0.0011	0.0004	0.0011
220.0000	0.0004	0.0012	0.0005	0.0012	0.0005	0.0012
221.0000	0.0003	0.0010	0.0004	0.0009	0.0004	0.0009
222.0000	0.0002	0.0007	0.0003	0.0007	0.0003	0.0007
223.0000	0.0002	0.0008	0.0003	0.0007	0.0003	0.0007
224.0000	0.0002	0.0005	0.0002	0.0005	0.0002	0.0005
225.0000	0.0003	0.0004	0.0002	0.0004	0.0002	0.0004
226.0000	0.0013	0.0017	0.0009	0.0019	0.0009	0.0019


==> data/estimation_comparison/BSD5_r24_theta.dat <==
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7.0000	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
8.0000	0.0000	0.0001	0.0000	0.0001	0.0000	0.0001
9.0000	0.0000	0.0003	0.0000	0.0001	0.0000	0.0001
10.0000	0.0001	0.0007	0.0001	0.0003	0.0001	0.0003
11.0000	0.0001	0.0025	0.0004	0.0008	0.0004	0.0008
12.0000	0.0001	0.0092	0.0017	0.0030	0.0016	0.0031
13.0000	0.0001	0.0081	0.0014	0.0028	0.0013	0.0028
14.0000	0.0002	0.0032	0.0004	0.0013	0.0004	0.0013
15.0000	0.0001	0.0021	0.0003	0.0008	0.0002	0.0008
16.0000	0.0003	0.0018	0.0003	0.0008	0.0002	0.0008
17.0000	0.0003	0.0014	0.0003	0.0006	0.0002	0.0006
18.0000	0.0002	0.0013	0.0002	0.0006	0.0002	0.0006
19.0000	0.0003	0.0012	0.0002	0.0006	0.0001	0.0006
20.0000	0.0002	0.0011	0.0002	0.0005	0.0002	0.0005
21.0000	0.0003	0.0012	0.0002	0.0005	0.0002	0.0005
22.0000	0.0005	0.0011	0.0002	0.0006	0.0002	0.0006
23.0000	0.0004	0.0007	0.0002	0.0004	0.0002	0.0004
24.0000	0.0002	0.0009	0.0002	0.0004	0.0001	0.0004
25.0000	0.0003	0.0008	0.0002	0.0005	0.0002	0.0005
26.0000	0.0003	0.0006	0.0002	0.0003	0.0002	0.0003
27.0000	0.0003	0.0006	0.0002	0.0003	0.0001	0.0003
28.0000	0.0002	0.0005	0.0002	0.0003	0.0002	0.0003
29.0000	0.0003	0.0005	0.0002	0.0003	0.0002	0.0003
30.0000	0.0003	0.0005	0.0002	0.0003	0.0002	0.0003
31.0000	0.0002	0.0005	0.0002	0.0003	0.0002	0.0003
32.0000	0.0003	0.0004	0.0002	0.0003	0.0002	0.0003
33.0000	0.0003	0.0005	0.0003	0.0003	0.0002	0.0003
34.0000	0.0003	0.0003	0.0002	0.0003	0.0002	0.0003
35.0000	0.0003	0.0005	0.0003	0.0003	0.0003	0.0004
36.0000	0.0003	0.0003	0.0002	0.0003	0.0002	0.0003
37.0000	0.0003	0.0004	0.0002	0.0003	0.0002	0.0003
38.0000	0.0003	0.0004	0.0003	0.0003	0.0003	0.0003
39.0000	0.0003	0.0005	0.0003	0.0004	0.0003	0.0004
40.0000	0.0004	0.0005	0.0003	0.0004	0.0003	0.0004
41.0000	0.0002	0.0004	0.0002	0.0003	0.0002	0.0003
42.0000	0.0004	0.0005	0.0004	0.0004	0.0004	0.0004
43.0000	0.0004	0.0006	0.0004	0.0005	0.0004	0.0005
44.0000	0.0004	0.0005	0.0003	0.0004	0.0003	0.0004
45.0000	0.0004	0.0006	0.0004	0.0005	0.0004	0.0005
46.0000	0.0005	0.0004	0.0003	0.0004	0.0003	0.0004
47.0000	0.0004	0.0006	0.0004	0.0005	0.0004	0.0005
48.0000	0.0004	0.0007	0.0005	0.0005	0.0005	0.0005
49.0000	0.0004	0.0008	0.0005	0.0005	0.0005	0.0005
50.0000	0.0005	0.0006	0.0005	0.0006	0.0005	0.0006
51.0000	0.0004	0.0007	0.0005	0.0005	0.0005	0.0005
52.0000	0.0006	0.0005	0.0005	0.0005	0.0005	0.0005
53.0000	0.0004	0.0006	0.0005	0.0005	0.0005	0.0005
54.0000	0.0005	0.0005	0.0005	0.0005	0.0005	0.0005
55.0000	0.0004	0.0006	0.0004	0.0005	0.0004	0.0005
56.0000	0.0005	0.0006	0.0005	0.0006	0.0005	0.0006
57.0000	0.0004	0.0005	0.0005	0.0004	0.0005	0.0004
58.0000	0.0005	0.0006	0.0005	0.0005	0.0005	0.0005
59.0000	0.0005	0.0006	0.0005	0.0005	0.0005	0.0005
60.0000	0.0004	0.0006	0.0005	0.0005	0.0005	0.0005
61.0000	0.0004	0.0007	0.0005	0.0005	0.0005	0.0005
62.0000	0.0005	0.0007	0.0006	0.0005	0.0006	0.0006
63.0000	0.0004	0.0006	0.0005	0.0005	0.0004	0.0005
64.0000	0.0006	0.0006	0.0005	0.0006	0.0005	0.0006
65.0000	0.0007	0.0005	0.0005	0.0007	0.0005	0.0007
66.0000	0.0006	0.0006	0.0006	0.0006	0.0006	0.0007
67.0000	0.0007	0.0007	0.0007	0.0007	0.0006	0.0007
68.0000	0.0009	0.0005	0.0007	0.0007	0.0006	0.0007
69.0000	0.0010	0.0007	0.0007	0.0009	0.0007	0.0009
70.0000	0.0010	0.0006	0.0008	0.0008	0.0008	0.0009
71.0000	0.0011	0.0009	0.0010	0.0010	0.0010	0.0010
72.0000	0.0011	0.0009	0.0010	0.0010	0.0010	0.0010
73.0000	0.0010	0.0010	0.0009	0.0010	0.0009	0.0010
74.0000	0.0012	0.0007	0.0008	0.0010	0.0008	0.0010
75.0000	0.0012	0.0008	0.0009	0.0010	0.0009	0.0010
76.0000	0.0014	0.0007	0.0009	0.0011	0.0008	0.0011
77.0000	0.0016	0.0010	0.0011	0.0013	0.0011	0.0014
78.0000	0.0016	0.0010	0.0012	0.0013	0.0012	0.0014
79.0000	0.0019	0.0008	0.0012	0.0015	0.0012	0.0015
80.0000	0.0021	0.0010	0.0014	0.0017	0.0013	0.0017
81.0000	0.0022	0.0010	0.0013	0.0018	0.0013	0.0018
82.0000	0.0026	0.0012	0.0017	0.0021	0.0016	0.0021
83.0000	0.0026	0.0014	0.0018	0.0022	0.0017	0.0023
84.0000	0.0031	0.0010	0.0017	0.0024	0.0016	0.0024
85.0000	0.0037	0.0008	0.0018	0.0027	0.0017	0.0027
86.0000	0.0039	0.0013	0.0021	0.0030	0.0020	0.0031
87.0000	0.0050	0.0012	0.0026	0.0037	0.0024	0.0038
88.0000	0.0056	0.0013	0.0027	0.0042	0.0025	0.0042
89.0000	0.0056	0.0015	0.0029	0.0043	0.0027	0.0044
90.0000	0.0064	0.0011	0.0027	0.0049	0.0025	0.0049
91.0000	0.0067	0.0013	0.0030	0.0051	0.0028	0.0052
92.0000	0.0072	0.0014	0.0032	0.0055	0.0030	0.0055
93.0000	0.0063	0.0012	0.0029	0.0047	0.0027	0.0048
94.0000	0.0070	0.0012	0.0027	0.0053	0.0026	0.0054
95.0000	0.0058	0.0013	0.0023	0.0047	0.0021	0.0047
96.0000	0.0060	0.0016	0.0027	0.0048	0.0025	0.0049
97.0000	0.0060	0.0014	0.0024	0.0047	0.0022	0.0048
98.0000	0.0064	0.0017	0.0024	0.0052	0.0023	0.0053
99.0000	0.0067	0.0018	0.0025	0.0055	0.0024	0.0055
100.0000	0.0070	0.0014	0.0025	0.0055	0.0023	0.0055
101.0000	0.0073	0.0016	0.0027	0.0058	0.0025	0.0059
102.0000	0.0072	0.0018	0.0026	0.0059	0.0024	0.0060
103.0000	0.0079	0.0016	0.0022	0.0065	0.0020	0.0065
104.0000	0.0081	0.0020	0.0027	0.0066	0.0026	0.0067
105.0000	0.0082	0.0015	0.0023	0.0066	0.0021	0.0067
106.0000	0.0085	0.0015	0.0024	0.0067	0.0023	0.0068
107.0000	0.0085	0.0019	0.0023	0.0069	0.0021	0.0070
108.0000	0.0099	0.0017	0.0023	0.0080	0.0021	0.0080
109.0000	0.0100	0.0018	0.0021	0.0082	0.0019	0.0083
110.0000	0.0106	0.0016	0.0017	0.0086	0.0015	0.0087
111.0000	0.0113	0.0018	0.0017	0.0094	0.0015	0.0095
112.0000	0.0126	0.0017	0.0016	0.0103	0.0014	0.0104
113.0000	0.0130	0.0015	0.0007	0.0108	0.0005	0.0109
114.0000	0.0157	0.0019	0.0007	0.0130	0.0005	0.0131
115.0000	0.0174	0.0020	0.0000	0.0148	0.0000	0.0149
116.0000	0.0193	0.0017	0.0000	0.0165	0.0000	0.0165
117.0000	0.0216	0.0018	0.0000	0.0188	0.0000	0.0188
118.0000	0.0240	0.0020	0.0000	0.0212	0.0000	0.0211
119.0000	0.0264	0.0021	0.0000	0.0232	0.0000	0.0231
120.0000	0.0279	0.0018	0.0000	0.0244	0.0000	0.0242
121.0000	0.0309	0.0022	0.0000	0.0273	0.0000	0.0270
122.0000	0.0306	0.0024	0.0000	0.0268	0.0000	0.0267
123.0000	0.0302	0.0022	0.0000	0.0267	0.0000	0.0266
124.0000	0.0303	0.0025	0.0000	0.0267	0.0000	0.0267
125.0000	0.0298	0.0026	0.0000	0.0264	0.0000	0.0264
126.0000	0.0308	0.0027	0.0000	0.0273	0.0000	0.0272
127.0000	0.0318	0.0032	0.0000	0.0283	0.0000	0.0281
128.0000	0.0287	0.0033	0.0000	0.0255	0.0000	0.0254
129.0000	0.0280	0.0037	0.0000	0.0254	0.0000	0.0252
130.0000	0.0257	0.0041	0.0000	0.0234	0.0000	0.0233
131.0000	0.0247	0.0036	0.0000	0.0223	0.0000	0.0222
132.0000	0.0227	0.0045	0.0001	0.0206	0.0004	0.0204
133.0000	0.0226	0.0052	0.0008	0.0206	0.0010	0.0205
134.0000	0.0223	0.0064	0.0012	0.0209	0.0014	0.0208
135.0000	0.0235	0.0068	0.0014	0.0220	0.0017	0.0218
136.0000	0.0210	0.0068	0.0017	0.0198	0.0019	0.0197
137.0000	0.0183	0.0078	0.0028	0.0174	0.0029	0.0174
138.0000	0.0174	0.0067	0.0027	0.0165	0.0028	0.0164
139.0000	0.0144	0.0071	0.0028	0.0140	0.0029	0.0140
140.0000	0.0121	0.0069	0.0031	0.0119	0.0032	0.0118
141.0000	0.0091	0.0067	0.0033	0.0093	0.0033	0.0093
142.0000	0.0079	0.0076	0.0039	0.0084	0.0039	0.0083
143.0000	0.0065	0.0076	0.0039	0.0071	0.0039	0.0071
144.0000	0.0051	0.0077	0.0035	0.0062	0.0035	0.0062
145.0000	0.0055	0.0081	0.0043	0.0063	0.0043	0.0063
146.0000	0.0047	0.0088	0.0040	0.0062	0.0041	0.0062
147.0000	0.0040	0.0096	0.0045	0.0059	0.0046	0.0059
148.0000	0.0036	0.0102	0.0048	0.0057	0.0049	0.0057
149.0000	0.0033	0.0093	0.0046	0.0052	0.0046	0.0052
150.0000	0.0031	0.0100	0.0049	0.0052	0.0050	0.0052
151.0000	0.0030	0.0102	0.0056	0.0051	0.0056	0.0050
152.0000	0.0030	0.0112	0.0059	0.0054	0.0059	0.0054
153.0000	0.0025	0.0108	0.0056	0.0050	0.0057	0.0049
154.0000	0.0028	0.0106	0.0058	0.0051	0.0059	0.0051
155.0000	0.0027	0.0103	0.0057	0.0048	0.0057	0.0048
156.0000	0.0022	0.0118	0.0065	0.0049	0.0066	0.0049
157.0000	0.0020	0.0108	0.0059	0.0044	0.0060	0.0044
158.0000	0.0019	0.0108	0.0065	0.0042	0.0066	0.0042
159.0000	0.0016	0.0096	0.0056	0.0038	0.0057	0.0038
160.0000	0.0016	0.0086	0.0060	0.0034	0.0061	0.0034
161.0000	0.0011	0.0093	0.0058	0.0033	0.0059	0.0033
162.0000	0.0010	0.0083	0.0059	0.0029	0.0060	0.0028
163.0000	0.0008	0.0082	0.0064	0.0027	0.0065	0.0027
164.0000	0.0010	0.0075	0.0062	0.0026	0.0063	0.0025
165.0000	0.0007	0.0072	0.0063	0.0022	0.0064	0.0022
166.0000	0.0005	0.0081	0.0076	0.0022	0.0078	0.0022
167.0000	0.0003	0.0077	0.0074	0.0019	0.0075	0.0019
168.0000	0.0004	0.0085	0.0078	0.0024	0.0079	0.0024
169.0000	0.0004	0.0096	0.0090	0.0027	0.0092	0.0027
170.0000	0.0003	0.0108	0.0107	0.0028	0.0108	0.0028
171.0000	0.0003	0.0130	0.0115	0.0039	0.0116	0.0039
172.0000	0.0003	0.0145	0.0133	0.0041	0.0134	0.0042
173.0000	0.0002	0.0152	0.0143	0.0042	0.0144	0.0043
174.0000	0.0003	0.0136	0.0142	0.0032	0.0144	0.0033
175.0000	0.0002	0.0171	0.0176	0.0041	0.0177	0.0041
176.0000	0.0001	0.0206	0.0208	0.0049	0.0209	0.0050
177.0000	0.0002	0.0210	0.0228	0.0045	0.0229	0.0046
178.0000	0.0001	0.0214	0.0244	0.0040	0.0246	0.0041
179.0000	0.0002	0.0225	0.0274	0.0036	0.0275	0.0037
180.0000	0.0001	0.0233	0.0295	0.0031	0.0297	0.0032
181.0000	0.0002	0.0256	0.0340	0.0028	0.0343	0.0029
182.0000	0.0001	0.0251	0.0348	0.0020	0.0353	0.0020
183.0000	0.0001	0.0253	0.0372	0.0011	0.0379	0.0010
184.0000	0.0001	0.0278	0.0417	0.0008	0.0426	0.0008
185.0000	0.0002	0.0337	0.0556	0.0000	0.0562	0.0000
186.0000	0.0001	0.0409	0.0711	0.0000	0.0700	0.0000
187.0000	0.0001	0.0407	0.0748	0.0000	0.0726	0.0000
188.0000	0.0001	0.0280	0.0487	0.0000	0.0485	0.0000
189.0000	0.0000	0.0199	0.0347	0.0000	0.0353	0.0000
190.0000	0.0000	0.0104	0.0155	0.0003	0.0159	0.0003
191.0000	0.0000	0.0080	0.0114	0.0005	0.0117	0.0005
192.0000	0.0000	0.0054	0.0077	0.0003	0.0079	0.0003
193.0000	0.0000	0.0043	0.0060	0.0003	0.0062	0.0003
194.0000	0.0000	0.0034	0.0046	0.0003	0.0047	0.0003
195.0000	0.0000	0.0030	0.0039	0.0003	0.0040	0.0003
196.0000	0.0000	0.0024	0.0032	0.0002	0.0033	0.0002
197.0000	0.0000	0.0021	0.0027	0.0003	0.0028	0.0003
198.0000	0.0000	0.0016	0.0021	0.0002	0.0021	0.0002
199.0000	0.0000	0.0015	0.0017	0.0003	0.0018	0.0002
200.0000	0.0000	0.0013	0.0015	0.0002	0.0016	0.0002
201.0000	0.0000	0.0010	0.0013	0.0001	0.0013	0.0001
202.0000	0.0000	0.0010	0.0013	0.0001	0.0013	0.0001
203.0000	0.0000	0.0008	0.0011	0.0001	0.0011	0.0001
204.0000	0.0000	0.0008	0.0009	0.0002	0.0010	0.0002
205.0000	0.0000	0.0006	0.0007	0.0001	0.0007	0.0001
206.0000	0.0000	0.0004	0.0005	0.0001	0.0005	0.0001
207.0000	0.0000	0.0005	0.0005	0.0001	0.0006	0.0001
208.0000	0.0000	0.0005	0.0006	0.0001	0.0006	0.0001
209.0000	0.0000	0.0004	0.0004	0.0001	0.0004	0.0001
210.0000	0.0000	0.0003	0.0003	0.0001	0.0003	0.0001
211.0000	0.0000	0.0003	0.0003	0.0001	0.0003	0.0001
212.0000	0.0000	0.0002	0.0003	0.0000	0.0003	0.0000
213.0000	0.0000	0.0002	0.0002	0.0001	0.0002	0.0001
214.0000	0.0000	0.0002	0.0002	0.0001	0.0002	0.0001
215.0000	0.0000	0.0003	0.0003	0.0000	0.0003	0.0000
216.0000	0.0000	0.0002	0.0002	0.0000	0.0002	0.0000
217.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
218.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
219.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
220.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
221.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
222.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
223.0000	0.0000	0.0000	0.0001	0.0000	0.0001	0.0000
224.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
225.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
226.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
227.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
228.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
229.0000	0.0000	0.0001	0.0001	0.0000	0.0001	0.0000
230.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
231.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000


==> data/estimation_comparison/BSD5_r30_theta.dat <==
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7.0000	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
8.0000	0.0000	0.0001	0.0001	0.0001	0.0001	0.0001
9.0000	0.0000	0.0003	0.0001	0.0001	0.0001	0.0001
10.0000	0.0001	0.0007	0.0003	0.0003	0.0003	0.0004
11.0000	0.0001	0.0025	0.0010	0.0011	0.0009	0.0011
12.0000	0.0001	0.0092	0.0037	0.0041	0.0037	0.0042
13.0000	0.0001	0.0081	0.0033	0.0035	0.0032	0.0037
14.0000	0.0002	0.0032	0.0014	0.0014	0.0013	0.0015
15.0000	0.0001	0.0021	0.0009	0.0009	0.0008	0.0010
16.0000	0.0003	0.0018	0.0009	0.0009	0.0008	0.0010
17.0000	0.0003	0.0014	0.0007	0.0007	0.0006	0.0008
18.0000	0.0002	0.0013	0.0007	0.0007	0.0006	0.0007
19.0000	0.0003	0.0012	0.0006	0.0006	0.0006	0.0007
20.0000	0.0002	0.0011	0.0006	0.0006	0.0005	0.0006
21.0000	0.0003	0.0012	0.0006	0.0006	0.0006	0.0007
22.0000	0.0005	0.0011	0.0007	0.0007	0.0006	0.0008
23.0000	0.0004	0.0007	0.0005	0.0005	0.0004	0.0005
24.0000	0.0002	0.0009	0.0005	0.0005	0.0004	0.0005
25.0000	0.0003	0.0008	0.0005	0.0005	0.0005	0.0006
26.0000	0.0003	0.0006	0.0004	0.0004	0.0004	0.0005
27.0000	0.0003	0.0006	0.0004	0.0004	0.0003	0.0004
28.0000	0.0002	0.0005	0.0003	0.0003	0.0003	0.0003
29.0000	0.0003	0.0005	0.0003	0.0004	0.0003	0.0004
30.0000	0.0003	0.0005	0.0003	0.0003	0.0003	0.0004
31.0000	0.0002	0.0005	0.0003	0.0003	0.0003	0.0003
32.0000	0.0003	0.0004	0.0003	0.0003	0.0003	0.0004
33.0000	0.0003	0.0005	0.0004	0.0003	0.0003	0.0004
34.0000	0.0003	0.0003	0.0003	0.0003	0.0002	0.0003
35.0000	0.0003	0.0005	0.0004	0.0003	0.0003	0.0004
36.0000	0.0003	0.0003	0.0003	0.0002	0.0002	0.0003
37.0000	0.0003	0.0004	0.0003	0.0003	0.0003	0.0004
38.0000	0.0003	0.0004	0.0003	0.0003	0.0003	0.0004
39.0000	0.0003	0.0005	0.0004	0.0003	0.0003	0.0004
40.0000	0.0004	0.0005	0.0004	0.0004	0.0003	0.0004
41.0000	0.0002	0.0004	0.0003	0.0003	0.0002	0.0003
42.0000	0.0004	0.0005	0.0004	0.0004	0.0004	0.0004
43.0000	0.0004	0.0006	0.0005	0.0004	0.0004	0.0006
44.0000	0.0004	0.0005	0.0005	0.0004	0.0003	0.0005
45.0000	0.0004	0.0006	0.0005	0.0004	0.0004	0.0005
46.0000	0.0005	0.0004	0.0004	0.0004	0.0004	0.0005
47.0000	0.0004	0.0006	0.0005	0.0004	0.0004	0.0005
48.0000	0.0004	0.0007	0.0005	0.0004	0.0004	0.0005
49.0000	0.0004	0.0008	0.0005	0.0005	0.0005	0.0006
50.0000	0.0005	0.0006	0.0006	0.0005	0.0004	0.0006
51.0000	0.0004	0.0007	0.0005	0.0004	0.0004	0.0006
52.0000	0.0006	0.0005	0.0005	0.0005	0.0004	0.0006
53.0000	0.0004	0.0006	0.0005	0.0005	0.0004	0.0005
54.0000	0.0005	0.0005	0.0005	0.0004	0.0004	0.0005
55.0000	0.0004	0.0006	0.0005	0.0004	0.0004	0.0005
56.0000	0.0005	0.0006	0.0006	0.0005	0.0004	0.0006
57.0000	0.0004	0.0005	0.0004	0.0004	0.0004	0.0005
58.0000	0.0005	0.0006	0.0005	0.0004	0.0004	0.0005
59.0000	0.0005	0.0006	0.0005	0.0004	0.0004	0.0006
60.0000	0.0004	0.0006	0.0005	0.0004	0.0004	0.0005
61.0000	0.0004	0.0007	0.0005	0.0005	0.0004	0.0006
62.0000	0.0005	0.0007	0.0005	0.0006	0.0005	0.0006
63.0000	0.0004	0.0006	0.0005	0.0004	0.0004	0.0005
64.0000	0.0006	0.0006	0.0006	0.0005	0.0004	0.0006
65.0000	0.0007	0.0005	0.0006	0.0005	0.0005	0.0007
66.0000	0.0006	0.0006	0.0006	0.0005	0.0005	0.0007
67.0000	0.0007	0.0007	0.0006	0.0006	0.0006	0.0007
68.0000	0.0009	0.0005	0.0007	0.0006	0.0005	0.0007
69.0000	0.0010	0.0007	0.0008	0.0007	0.0007	0.0009
70.0000	0.0010	0.0006	0.0008	0.0007	0.0006	0.0009
71.0000	0.0011	0.0009	0.0009	0.0008	0.0008	0.0010
72.0000	0.0011	0.0009	0.0009	0.0008	0.0008	0.0010
73.0000	0.0010	0.0010	0.0010	0.0008	0.0008	0.0011
74.0000	0.0012	0.0007	0.0010	0.0008	0.0007	0.0010
75.0000	0.0012	0.0008	0.0010	0.0008	0.0008	0.0010
76.0000	0.0014	0.0007	0.0010	0.0008	0.0008	0.0011
77.0000	0.0016	0.0010	0.0013	0.0011	0.0010	0.0014
78.0000	0.0016	0.0010	0.0013	0.0010	0.0010	0.0014
79.0000	0.0019	0.0008	0.0014	0.0011	0.0010	0.0015
80.0000	0.0021	0.0010	0.0016	0.0013	0.0012	0.0017
81.0000	0.0022	0.0010	0.0016	0.0012	0.0011	0.0017
82.0000	0.0026	0.0012	0.0019	0.0015	0.0014	0.0021
83.0000	0.0026	0.0014	0.0020	0.0017	0.0016	0.0021
84.0000	0.0031	0.0010	0.0021	0.0017	0.0016	0.0022
85.0000	0.0037	0.0008	0.0023	0.0019	0.0017	0.0025
86.0000	0.0039	0.0013	0.0026	0.0021	0.0020	0.0029
87.0000	0.0050	0.0012	0.0032	0.0026	0.0023	0.0035
88.0000	0.0056	0.0013	0.0035	0.0029	0.0026	0.0038
89.0000	0.0056	0.0015	0.0037	0.0029	0.0026	0.0040
90.0000	0.0064	0.0011	0.0040	0.0029	0.0027	0.0044
91.0000	0.0067	0.0013	0.0043	0.0032	0.0029	0.0046
92.0000	0.0072	0.0014	0.0045	0.0035	0.0032	0.0049
93.0000	0.0063	0.0012	0.0039	0.0031	0.0028	0.0042
94.0000	0.0070	0.0012	0.0044	0.0032	0.0029	0.0047
95.0000	0.0058	0.0013	0.0038	0.0027	0.0024	0.0041
96.0000	0.0060	0.0016	0.0041	0.0029	0.0027	0.0044
97.0000	0.0060	0.0014	0.0040	0.0028	0.0025	0.0042
98.0000	0.0064	0.0017	0.0044	0.0031	0.0028	0.0047
99.0000	0.0067	0.0018	0.0046	0.0031	0.0029	0.0049
100.0000	0.0070	0.0014	0.0046	0.0031	0.0028	0.0049
101.0000	0.0073	0.0016	0.0048	0.0033	0.0031	0.0051
102.0000	0.0072	0.0018	0.0050	0.0033	0.0030	0.0052
103.0000	0.0079	0.0016	0.0053	0.0033	0.0030	0.0056
104.0000	0.0081	0.0020	0.0056	0.0035	0.0033	0.0059
105.0000	0.0082	0.0015	0.0056	0.0031	0.0029	0.0059
106.0000	0.0085	0.0015	0.0058	0.0032	0.0030	0.0061
107.0000	0.0085	0.0019	0.0060	0.0032	0.0030	0.0063
108.0000	0.0099	0.0017	0.0070	0.0031	0.0030	0.0072
109.0000	0.0100	0.0018	0.0073	0.0029	0.0028	0.0075
110.0000	0.0106	0.0016	0.0078	0.0026	0.0027	0.0079
111.0000	0.0113	0.0018	0.0085	0.0024	0.0026	0.0086
112.0000	0.0126	0.0017	0.0095	0.0022	0.0026	0.0095
113.0000	0.0130	0.0015	0.0102	0.0014	0.0021	0.0100
114.0000	0.0157	0.0019	0.0125	0.0014	0.0023	0.0122
115.0000	0.0174	0.0020	0.0143	0.0007	0.0020	0.0137
116.0000	0.0193	0.0017	0.0158	0.0002	0.0018	0.0151
117.0000	0.0216	0.0018	0.0183	0.0009	0.0013	0.0172
118.0000	0.0240	0.0020	0.0206	0.0016	0.0012	0.0192
119.0000	0.0264	0.0021	0.0229	0.0024	0.0011	0.0211
120.0000	0.0279	0.0018	0.0243	0.0032	0.0006	0.0223
121.0000	0.0309	0.0022	0.0274	0.0042	0.0000	0.0252
122.0000	0.0306	0.0024	0.0273	0.0043	0.0004	0.0253
123.0000	0.0302	0.0022	0.0271	0.0046	0.0007	0.0251
124.0000	0.0303	0.0025	0.0276	0.0050	0.0010	0.0254
125.0000	0.0298	0.0026	0.0272	0.0050	0.0010	0.0251
126.0000	0.0308	0.0027	0.0280	0.0050	0.0010	0.0259
127.0000	0.0318	0.0032	0.0290	0.0047	0.0009	0.0270
128.0000	0.0287	0.0033	0.0260	0.0035	0.0004	0.0244
129.0000	0.0280	0.0037	0.0255	0.0030	0.0002	0.0240
130.0000	0.0257	0.0041	0.0233	0.0018	0.0005	0.0222
131.0000	0.0247	0.0036	0.0219	0.0010	0.0011	0.0208
132.0000	0.0227	0.0045	0.0201	0.0004	0.0023	0.0192
133.0000	0.0226	0.0052	0.0199	0.0013	0.0032	0.0192
134.0000	0.0223	0.0064	0.0201	0.0021	0.0039	0.0194
135.0000	0.0235	0.0068	0.0209	0.0026	0.0043	0.0203
136.0000	0.0210	0.0068	0.0187	0.0032	0.0045	0.0183
137.0000	0.0183	0.0078	0.0169	0.0038	0.0048	0.0167
138.0000	0.0174	0.0067	0.0154	0.0040	0.0049	0.0153
139.0000	0.0144	0.0071	0.0133	0.0043	0.0049	0.0132
140.0000	0.0121	0.0069	0.0113	0.0043	0.0047	0.0114
141.0000	0.0091	0.0067	0.0089	0.0042	0.0045	0.0091
142.0000	0.0079	0.0076	0.0083	0.0046	0.0049	0.0085
143.0000	0.0065	0.0076	0.0072	0.0047	0.0049	0.0074
144.0000	0.0051	0.0077	0.0064	0.0043	0.0045	0.0066
145.0000	0.0055	0.0081	0.0066	0.0051	0.0053	0.0068
146.0000	0.0047	0.0088	0.0064	0.0051	0.0051	0.0067
147.0000	0.0040	0.0096	0.0062	0.0055	0.0056	0.0065
148.0000	0.0036	0.0102	0.0061	0.0057	0.0058	0.0064
149.0000	0.0033	0.0093	0.0055	0.0054	0.0055	0.0058
150.0000	0.0031	0.0100	0.0056	0.0057	0.0057	0.0059
151.0000	0.0030	0.0102	0.0054	0.0062	0.0062	0.0057
152.0000	0.0030	0.0112	0.0058	0.0066	0.0066	0.0062
153.0000	0.0025	0.0108	0.0054	0.0062	0.0062	0.0057
154.0000	0.0028	0.0106	0.0054	0.0064	0.0064	0.0058
155.0000	0.0027	0.0103	0.0052	0.0062	0.0062	0.0055
156.0000	0.0022	0.0118	0.0055	0.0068	0.0069	0.0058
157.0000	0.0020	0.0108	0.0049	0.0063	0.0063	0.0053
158.0000	0.0019	0.0108	0.0047	0.0065	0.0066	0.0050
159.0000	0.0016	0.0096	0.0042	0.0057	0.0058	0.0045
160.0000	0.0016	0.0086	0.0036	0.0056	0.0057	0.0039
161.0000	0.0011	0.0093	0.0037	0.0057	0.0058	0.0039
162.0000	0.0010	0.0083	0.0031	0.0054	0.0055	0.0034
163.0000	0.0008	0.0082	0.0028	0.0055	0.0057	0.0031
164.0000	0.0010	0.0075	0.0026	0.0054	0.0056	0.0028
165.0000	0.0007	0.0072	0.0022	0.0053	0.0055	0.0024
166.0000	0.0005	0.0081	0.0021	0.0063	0.0064	0.0024
167.0000	0.0003	0.0077	0.0018	0.0060	0.0062	0.0021
168.0000	0.0004	0.0085	0.0021	0.0066	0.0068	0.0024
169.0000	0.0004	0.0096	0.0023	0.0075	0.0075	0.0027
170.0000	0.0003	0.0108	0.0023	0.0088	0.0089	0.0028
171.0000	0.0003	0.0130	0.0030	0.0100	0.0097	0.0037
172.0000	0.0003	0.0145	0.0030	0.0118	0.0114	0.0038
173.0000	0.0002	0.0152	0.0030	0.0124	0.0119	0.0039
174.0000	0.0003	0.0136	0.0022	0.0122	0.0119	0.0030
175.0000	0.0002	0.0171	0.0028	0.0151	0.0143	0.0040
176.0000	0.0001	0.0206	0.0031	0.0184	0.0173	0.0047
177.0000	0.0002	0.0210	0.0029	0.0195	0.0182	0.0045
178.0000	0.0001	0.0214	0.0026	0.0204	0.0194	0.0042
179.0000	0.0002	0.0225	0.0023	0.0224	0.0215	0.0039
180.0000	0.0001	0.0233	0.0018	0.0239	0.0231	0.0035
181.0000	0.0002	0.0256	0.0015	0.0274	0.0268	0.0033
182.0000	0.0001	0.0251	0.0005	0.0285	0.0288	0.0018
183.0000	0.0001	0.0253	0.0010	0.0317	0.0326	0.0002
184.0000	0.0001	0.0278	0.0025	0.0374	0.0386	0.0012
185.0000	0.0002	0.0337	0.0073	0.0532	0.0552	0.0055
186.0000	0.0001	0.0409	0.0120	0.0702	0.0732	0.0098
187.0000	0.0001	0.0407	0.0123	0.0703	0.0758	0.0112
188.0000	0.0001	0.0280	0.0050	0.0420	0.0495	0.0064
189.0000	0.0000	0.0199	0.0024	0.0277	0.0331	0.0036
190.0000	0.0000	0.0104	0.0003	0.0128	0.0155	0.0010
191.0000	0.0000	0.0080	0.0001	0.0092	0.0111	0.0003
192.0000	0.0000	0.0054	0.0001	0.0061	0.0073	0.0002
193.0000	0.0000	0.0043	0.0001	0.0048	0.0058	0.0001
194.0000	0.0000	0.0034	0.0002	0.0036	0.0043	0.0000
195.0000	0.0000	0.0030	0.0002	0.0031	0.0037	0.0001
196.0000	0.0000	0.0024	0.0002	0.0024	0.0029	0.0001
197.0000	0.0000	0.0021	0.0002	0.0021	0.0025	0.0001
198.0000	0.0000	0.0016	0.0001	0.0016	0.0020	0.0000
199.0000	0.0000	0.0015	0.0002	0.0014	0.0017	0.0001
200.0000	0.0000	0.0013	0.0001	0.0012	0.0014	0.0001
201.0000	0.0000	0.0010	0.0001	0.0010	0.0012	0.0001
202.0000	0.0000	0.0010	0.0001	0.0010	0.0012	0.0000
203.0000	0.0000	0.0008	0.0001	0.0008	0.0010	0.0000
204.0000	0.0000	0.0008	0.0001	0.0007	0.0009	0.0001
205.0000	0.0000	0.0006	0.0001	0.0005	0.0006	0.0001
206.0000	0.0000	0.0004	0.0001	0.0004	0.0004	0.0001
207.0000	0.0000	0.0005	0.0001	0.0004	0.0005	0.0001
208.0000	0.0000	0.0005	0.0001	0.0004	0.0005	0.0000
209.0000	0.0000	0.0004	0.0001	0.0003	0.0004	0.0001
210.0000	0.0000	0.0003	0.0000	0.0003	0.0003	0.0000
211.0000	0.0000	0.0003	0.0001	0.0002	0.0003	0.0000
212.0000	0.0000	0.0002	0.0000	0.0002	0.0002	0.0000
213.0000	0.0000	0.0002	0.0000	0.0002	0.0002	0.0000
214.0000	0.0000	0.0002	0.0000	0.0001	0.0002	0.0000
215.0000	0.0000	0.0003	0.0000	0.0003	0.0003	0.0000
216.0000	0.0000	0.0002	0.0000	0.0002	0.0002	0.0000
217.0000	0.0000	0.0001	0.0000	0.0001	0.0001	0.0000
218.0000	0.0000	0.0001	0.0000	0.0001	0.0001	0.0000
219.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
220.0000	0.0000	0.0001	0.0000	0.0001	0.0001	0.0000
221.0000	0.0000	0.0001	0.0000	0.0000	0.0001	0.0000
222.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
223.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
224.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
225.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
226.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
227.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0000
228.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
229.0000	0.0000	0.0001	0.0000	0.0001	0.0001	0.0000
230.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
231.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000


==> data/estimation_rs_gt1.dat <==
0.0031	0.0003	0.0483	0.0003	0.0475
0.0187	0.0001	0.0082	0.0001	0.0082
0.0344	0.0001	0.0047	0.0001	0.0047
0.0500	0.0001	0.0025	0.0001	0.0025
0.0656	0.0001	0.0029	0.0001	0.0029
0.0813	0.0001	0.0018	0.0001	0.0018
0.0969	0.0001	0.0025	0.0001	0.0025
0.1125	0.0001	0.0018	0.0001	0.0019
0.1281	0.0002	0.0025	0.0002	0.0025
0.1437	0.0002	0.0027	0.0002	0.0028
0.1594	0.0002	0.0027	0.0002	0.0027
0.1750	0.0002	0.0027	0.0002	0.0028
0.1906	0.0002	0.0031	0.0002	0.0033
0.2062	0.0002	0.0038	0.0002	0.0038
0.2219	0.0003	0.0036	0.0003	0.0036
0.2375	0.0003	0.0040	0.0003	0.0040
0.2531	0.0003	0.0050	0.0003	0.0050


==> data/estimation_rs_gt1_new.dat <==
0.0031	0.0003	0.0502	0.0004	0.0536
0.0187	0.0001	0.0144	0.0001	0.0136
0.0344	0.0001	0.0098	0.0001	0.0093
0.0500	0.0001	0.0062	0.0001	0.0060
0.0656	0.0001	0.0064	0.0001	0.0060
0.0813	0.0001	0.0053	0.0001	0.0050
0.0969	0.0001	0.0056	0.0001	0.0055
0.1125	0.0001	0.0047	0.0001	0.0046
0.1281	0.0002	0.0048	0.0002	0.0047
0.1437	0.0002	0.0046	0.0002	0.0046
0.1594	0.0002	0.0044	0.0002	0.0043
0.1750	0.0002	0.0045	0.0002	0.0050
0.1906	0.0002	0.0049	0.0002	0.0049
0.2062	0.0002	0.0055	0.0002	0.0054
0.2219	0.0003	0.0055	0.0003	0.0055
0.2375	0.0003	0.0060	0.0003	0.0060
0.2531	0.0003	0.0069	0.0003	0.0069


==> data/estimation_rs_gt2.dat <==
0.0031	0.0024	0.1160	0.0026	0.1019
0.0187	0.0005	0.0546	0.0005	0.0488
0.0344	0.0004	0.0362	0.0005	0.0306
0.0500	0.0005	0.0283	0.0005	0.0221
0.0656	0.0005	0.0379	0.0005	0.0307
0.0813	0.0006	0.0311	0.0006	0.0264
0.0969	0.0007	0.0277	0.0007	0.0234
0.1125	0.0008	0.0276	0.0008	0.0224
0.1281	0.0010	0.0414	0.0010	0.0359
0.1437	0.0012	0.0397	0.0012	0.0422
0.1594	0.0014	0.0391	0.0014	0.0394
0.1750	0.0018	0.0444	0.0018	0.0443
0.1906	0.0023	0.0462	0.0023	0.0462
0.2062	0.0033	0.0514	0.0033	0.0510
0.2219	0.0050	0.0660	0.0050	0.0651
0.2375	0.0088	0.0866	0.0088	0.0875
0.2531	0.0187	0.1182	0.0192	0.1183


==> data/estimation_rs_gt5_new.dat <==
0.0031  0.0025	0.2056	0.0029	0.2070
0.0187  0.0006	0.0970	0.0006	0.0959
0.0344	0.0005	0.0654	0.0005	0.0648
0.0500	0.0005	0.0609	0.0005	0.0553
0.0656	0.0005	0.0661	0.0005	0.0602
0.0813	0.0006	0.0607	0.0006	0.0548
0.0969	0.0007	0.0575	0.0007	0.0547
0.1125	0.0009	0.0574	0.0009	0.0522
0.1281	0.0010	0.0642	0.0010	0.0599
0.1437	0.0012	0.0634	0.0012	0.0624
0.1594	0.0014	0.0708	0.0014	0.0768
0.1750	0.0017	0.0756	0.0017	0.0759
0.1906	0.0023	0.0760	0.0023	0.0758
0.2062	0.0032	0.0844	0.0032	0.0887
0.2219	0.0049	0.0961	0.0049	0.1041
0.2375	0.0085	0.1075	0.0087	0.1222


==> data/freq_graph.dat <==
0.0010	1.0000	1.0011	0.9989
0.0050	1.0000	1.0029	0.9971
0.0090	1.0000	1.0041	0.9959
0.0130	1.0000	1.0052	0.9948
0.0170	1.0000	1.0061	0.9939
0.0210	1.0000	1.0071	0.9929
0.0250	1.0000	1.0077	0.9923
0.0290	1.0000	1.0085	0.9915
0.0330	1.0000	1.0092	0.9908
0.0370	1.0000	1.0100	0.9900
0.0410	1.0000	1.0106	0.9894
0.0450	1.0000	1.0112	0.9888
0.0490	1.0000	1.0120	0.9880
0.0530	1.0000	1.0125	0.9875
0.0570	1.0000	1.0133	0.9867
0.0610	1.0000	1.0138	0.9862
0.0650	1.0000	1.0146	0.9854
0.0690	1.0000	1.0154	0.9846
0.0730	1.0000	1.0159	0.9841
0.0770	1.0000	1.0166	0.9834
0.0810	1.0000	1.0172	0.9828
0.0850	1.0000	1.0179	0.9821
0.0890	1.0000	1.0184	0.9816
0.0930	1.0000	1.0192	0.9808
0.0970	1.0000	1.0198	0.9802
0.1010	1.0000	1.0203	0.9797
0.1050	1.0000	1.0211	0.9789
0.1090	1.0000	1.0216	0.9784
0.1130	1.0000	1.0223	0.9777
0.1170	0.9934	1.0161	0.9706
0.1210	0.9868	1.0103	0.9632
0.1250	0.9868	1.0110	0.9625
0.1290	0.9801	1.0048	0.9555
0.1330	0.9801	1.0055	0.9548
0.1370	0.9801	1.0060	0.9543
0.1410	0.9735	1.0001	0.9469
0.1450	0.9735	1.0006	0.9465
0.1490	0.9669	0.9946	0.9392
0.1530	0.9603	0.9886	0.9319
0.1570	0.9470	0.9760	0.9181
0.1610	0.9470	0.9766	0.9174
0.1650	0.9205	0.9506	0.8904
0.1690	0.9205	0.9513	0.8898
0.1730	0.9139	0.9451	0.8827
0.1770	0.9007	0.9326	0.8687
0.1810	0.8874	0.9200	0.8548
0.1850	0.8609	0.8941	0.8278
0.1890	0.8477	0.8814	0.8140
0.1930	0.8146	0.8488	0.7804
0.1970	0.7682	0.8032	0.7332
0.2010	0.7351	0.7706	0.6996
0.2050	0.7152	0.7513	0.6792
0.2090	0.6755	0.7122	0.6388
0.2130	0.6689	0.7062	0.6316
0.2170	0.6623	0.7001	0.6244
0.2210	0.6424	0.6808	0.6040
0.2250	0.6291	0.6682	0.5901
0.2290	0.6291	0.6687	0.5896
0.2330	0.6093	0.6495	0.5690
0.2370	0.5828	0.6236	0.5420
0.2410	0.5695	0.6109	0.5282
0.2450	0.5563	0.5983	0.5143
0.2490	0.5364	0.5789	0.4939
0.2530	0.5099	0.5531	0.4668
0.2570	0.4967	0.5403	0.4531
0.2610	0.4901	0.5343	0.4458
0.2650	0.4834	0.5282	0.4387
0.2690	0.4437	0.4891	0.3984
0.2730	0.4040	0.4499	0.3580
0.2770	0.3907	0.4371	0.3443
0.2810	0.3709	0.4178	0.3239
0.2850	0.3642	0.4117	0.3168
0.2890	0.3444	0.3925	0.2963
0.2930	0.3377	0.3863	0.2892
0.2970	0.3113	0.3603	0.2622


==> data/gamma_hat.dat <==
      1.0000   4.0320
      2.0000   2.6775
      3.0000   2.1285
      4.0000   1.7647
      5.0000   1.5693
      6.0000   1.4316
      7.0000   1.2929
      8.0000   1.1618
      9.0000   1.0717
     10.0000   1.0141
     11.0000   0.9760
     12.0000   0.9427
     13.0000   0.9186
     14.0000   0.8486
     15.0000   0.7969
     16.0000   0.7629
     17.0000   0.7373
     18.0000   0.7226
     19.0000   0.7091
     20.0000   0.6741
     21.0000   0.6578
     22.0000   0.6383
     23.0000   0.6201
     24.0000   0.6123
     25.0000   0.6102
     26.0000   0.5933
     27.0000   0.5719
     28.0000   0.5834
     29.0000   0.5879
     30.0000   0.5849
     31.0000   0.5906
     32.0000   0.5971
     33.0000   0.5689
     34.0000   0.5576
     35.0000   0.5568
     36.0000   0.5505
     37.0000   0.5442
     38.0000   0.5412
     39.0000   0.5242
     40.0000   0.4948
     41.0000   0.4857
     42.0000   0.4789
     43.0000   0.4725
     44.0000   0.4744
     45.0000   0.4732
     46.0000   0.4603
     47.0000   0.4464
     48.0000   0.4320
     49.0000   0.4271
     50.0000   0.4330

